Numerical simulation of differential-algebraic equations with embedded global optimization criteria

We are considering differential-algebraic equations with embedded optimization criteria (DAEOs) in which the embedded optimization problem is solved by global optimization. This actually leads to differential inclusions for cases in which there are multiple global optimizer at the same time. Jump events from one global optimum to another result in nonsmooth DAEs and thus reduction of the convergence order of the numerical integrator to first-order. Implementation of event detection and location as introduced in this work preserves the higher-order convergence behavior of the integrator. This allows to compute discrete tangents and adjoint sensitivities for optimal control problems.

==> data/conv_eh.txt <==
dt x1 x2 xinf
0.1 0.00114054 0.00132294 0.00249784
0.01 9.61829e-06 1.11467e-05 2.59594e-05
0.001 9.26983e-08 1.07702e-07 2.59914e-07
0.0001 9.23708e-10 1.0729e-09 2.59913e-09
1e-05 9.59001e-12 1.0971e-11 2.79802e-11
1e-06 4.4725e-13 4.84493e-13 2.24791e-12


==> data/conv_noeh.txt <==
dt x1 x2 xinf
0.1 0.0368683 0.0417961 0.0628891
0.01 0.00480466 0.00557036 0.00881853
0.001 0.000509673 0.00059517 0.000949393
0.0001 2.73332e-05 3.19185e-05 5.09372e-05
1e-05 5.04235e-07 5.88875e-07 9.39838e-07
1e-06 5.0421e-07 5.88854e-07 9.39812e-07


==> data/ex1.txt <==
0, 1, 1, 0, -0.5
0.0025, 0.992556, 1, 0, -0.492556
0.005, 0.985167, 1, 0, -0.485167
0.0075, 0.977833, 1, 0, -0.477833
0.01, 0.970554, 1, 0, -0.470554
0.0125, 0.963329, 1, 0, -0.463329
0.015, 0.956158, 1, 0, -0.456158
0.0175, 0.94904, 1, 0, -0.44904
0.02, 0.941975, 1, 0, -0.441975
0.0225, 0.934963, 1, 0, -0.434963
0.025, 0.928003, 1, 0, -0.428003
0.0275, 0.921095, 1, 0, -0.421095
0.03, 0.914238, 1, 0, -0.414238
0.0325, 0.907432, 1, 0, -0.407432
0.035, 0.900677, 1, 0, -0.400677
0.0375, 0.893973, 1, 0, -0.393973
0.04, 0.887318, 1, 0, -0.387318
0.0425, 0.880712, 1, 0, -0.380712
0.045, 0.874156, 1, 0, -0.374156
0.0475, 0.867649, 1, 0, -0.367649
0.05, 0.86119, 1, 0, -0.36119
0.0525, 0.854779, 1, 0, -0.354779
0.055, 0.848416, 1, 0, -0.348416
0.0575, 0.8421, 1, 0, -0.3421
0.06, 0.835831, 1, 0, -0.335831
0.0625, 0.829609, 1, 0, -0.329609
0.065, 0.823434, 1, 0, -0.323434
0.0675, 0.817304, 1, 0, -0.317304
0.07, 0.81122, 1, 0, -0.31122
0.0725, 0.805181, 1, 0, -0.305181
0.075, 0.799187, 1, 0, -0.299187
0.0775, 0.793238, 1, 0, -0.293238
0.08, 0.787333, 1, 0, -0.287333
0.0825, 0.781472, 1, 0, -0.281472
0.085, 0.775654, 1, 0, -0.275654
0.0875, 0.76988, 1, 0, -0.26988
0.09, 0.764149, 1, 0, -0.264149
0.0925, 0.758461, 1, 0, -0.258461
0.095, 0.752814, 1, 0, -0.252814
0.0975, 0.74721, 1, 0, -0.24721
0.1, 0.741648, 1, 0, -0.241648
0.1025, 0.736127, 1, 0, -0.236127
0.105, 0.730647, 1, 0, -0.230647
0.1075, 0.725208, 1, 0, -0.225208
0.11, 0.71981, 1, 0, -0.21981
0.1125, 0.714451, 1, 0, -0.214451
0.115, 0.709133, 1, 0, -0.209133
0.1175, 0.703854, 1, 0, -0.203854
0.12, 0.698614, 1, 0, -0.198614
0.1225, 0.693414, 1, 0, -0.193414
0.125, 0.688252, 1, 0, -0.188252
0.1275, 0.683128, 1, 0, -0.183128
0.13, 0.678043, 1, 0, -0.178043
0.1325, 0.672995, 1, 0, -0.172995
0.135, 0.667986, 1, 0, -0.167986
0.1375, 0.663013, 1, 0, -0.163013
0.14, 0.658077, 1, 0, -0.158077
0.1425, 0.653178, 1, 0, -0.153178
0.145, 0.648316, 1, 0, -0.148316
0.1475, 0.64349, 1, 0, -0.14349
0.15, 0.6387, 1, 0, -0.1387
0.1525, 0.633945, 1, 0, -0.133945
0.155, 0.629226, 1, 0, -0.129226
0.1575, 0.624542, 1, 0, -0.124542
0.16, 0.619893, 1, 0, -0.119893
0.1625, 0.615278, 1, 0, -0.115278
0.165, 0.610698, 1, 0, -0.110698
0.1675, 0.606152, 1, 0, -0.106152
0.17, 0.601639, 1, 0, -0.101639
0.1725, 0.597161, 1, 0, -0.0971607
0.175, 0.592715, 1, 0, -0.0927153
0.1775, 0.588303, 1, 0, -0.0883031
0.18, 0.583924, 1, 0, -0.0839236
0.1825, 0.579577, 1, 0, -0.0795768
0.185, 0.575262, 1, 0, -0.0752623
0.1875, 0.57098, 1, 0, -0.07098
0.19, 0.56673, 1, 0, -0.0667295
0.1925, 0.562511, 1, 0, -0.0625107
0.195, 0.558323, 1, 0, -0.0583233
0.1975, 0.554167, 1, 0, -0.054167
0.2, 0.550042, 1, 0, -0.0500417
0.2025, 0.545947, 1, 0, -0.0459471
0.205, 0.541883, 1, 0, -0.041883
0.2075, 0.537849, 1, 0, -0.0378491
0.21, 0.533845, 1, 0, -0.0338453
0.2125, 0.529871, 1, 0, -0.0298712
0.215, 0.525927, 1, 0, -0.0259268
0.2175, 0.522012, 1, 0, -0.0220117
0.22, 0.518126, 1, 0, -0.0181257
0.2225, 0.514269, 1, 0, -0.0142687
0.225, 0.51044, 1, 0, -0.0104404
0.2275, 0.506641, 1, 0, -0.00664063
0.23, 0.502869, 1, 0, -0.00286911
0.2325, 0.499707, -1, 0, -0.000293458
0.235, 0.49846, -1, 0, -0.00153961
0.2375, 0.497217, -1, 0, -0.00278265
0.24, 0.495977, -1, 0, -0.0040226
0.2425, 0.494741, -1, 0, -0.00525945
0.245, 0.493507, -1, 0, -0.00649321
0.2475, 0.492276, -1, 0, -0.0077239
0.25, 0.491048, -1, 0, -0.00895153
0.2525, 0.489824, -1, 0, -0.0101761
0.255, 0.488602, -1, 0, -0.0113976
0.2575, 0.487384, -1, 0, -0.0126161
0.26, 0.486169, -1, 0, -0.0138315
0.2625, 0.484956, -1, 0, -0.0150439
0.265, 0.483747, -1, 0, -0.0162532
0.2675, 0.48254, -1, 0, -0.0174596
0.27, 0.481337, -1, 0, -0.0186629
0.2725, 0.480137, -1, 0, -0.0198633
0.275, 0.478939, -1, 0, -0.0210606
0.2775, 0.477745, -1, 0, -0.022255
0.28, 0.476554, -1, 0, -0.0234464
0.2825, 0.475365, -1, 0, -0.0246348
0.285, 0.47418, -1, 0, -0.0258202
0.2875, 0.472997, -1, 0, -0.0270027
0.29, 0.471818, -1, 0, -0.0281823
0.2925, 0.470641, -1, 0, -0.0293589
0.295, 0.469467, -1, 0, -0.0305325
0.2975, 0.468297, -1, 0, -0.0317033
0.3, 0.467129, -1, 0, -0.0328711
0.3025, 0.465964, -1, 0, -0.034036
0.305, 0.464802, -1, 0, -0.035198
0.3075, 0.463643, -1, 0, -0.0363571
0.31, 0.462487, -1, 0, -0.0375133
0.3125, 0.461333, -1, 0, -0.0386667
0.315, 0.460183, -1, 0, -0.0398171
0.3175, 0.459035, -1, 0, -0.0409647
0.32, 0.457891, -1, 0, -0.0421094
0.3225, 0.456749, -1, 0, -0.0432513
0.325, 0.45561, -1, 0, -0.0443903
0.3275, 0.454473, -1, 0, -0.0455265
0.33, 0.45334, -1, 0, -0.0466599
0.3325, 0.45221, -1, 0, -0.0477904
0.335, 0.451082, -1, 0, -0.0489181
0.3375, 0.449957, -1, 0, -0.050043
0.34, 0.448835, -1, 0, -0.0511651
0.3425, 0.447716, -1, 0, -0.0522844
0.345, 0.446599, -1, 0, -0.0534009
0.3475, 0.445485, -1, 0, -0.0545146
0.35, 0.444374, -1, 0, -0.0556255
0.3525, 0.443266, -1, 0, -0.0567337
0.355, 0.442161, -1, 0, -0.0578391
0.3575, 0.441058, -1, 0, -0.0589417
0.36, 0.439958, -1, 0, -0.0600416
0.3625, 0.438861, -1, 0, -0.0611388
0.365, 0.437767, -1, 0, -0.0622332
0.3675, 0.436675, -1, 0, -0.0633249
0.37, 0.435586, -1, 0, -0.0644138
0.3725, 0.4345, -1, 0, -0.0655001
0.375, 0.433416, -1, 0, -0.0665836
0.3775, 0.432336, -1, 0, -0.0676645
0.38, 0.431257, -1, 0, -0.0687426
0.3825, 0.430182, -1, 0, -0.0698181
0.385, 0.429109, -1, 0, -0.0708908
0.3875, 0.428039, -1, 0, -0.0719609
0.39, 0.426972, -1, 0, -0.0730284
0.3925, 0.425907, -1, 0, -0.0740931
0.395, 0.424845, -1, 0, -0.0751553
0.3975, 0.423785, -1, 0, -0.0762147
0.4, 0.422728, -1, 0, -0.0772715
0.4025, 0.421674, -1, 0, -0.0783257
0.405, 0.420623, -1, 0, -0.0793773
0.4075, 0.419574, -1, 0, -0.0804262
0.41, 0.418527, -1, 0, -0.0814725
0.4125, 0.417484, -1, 0, -0.0825162
0.415, 0.416443, -1, 0, -0.0835574
0.4175, 0.415404, -1, 0, -0.0845959
0.42, 0.414368, -1, 0, -0.0856318
0.4225, 0.413335, -1, 0, -0.0866651
0.425, 0.412304, -1, 0, -0.0876959
0.4275, 0.411276, -1, 0, -0.0887241
0.43, 0.41025, -1, 0, -0.0897497
0.4325, 0.409227, -1, 0, -0.0907728
0.435, 0.408207, -1, 0, -0.0917933
0.4375, 0.407189, -1, 0, -0.0928113
0.44, 0.406173, -1, 0, -0.0938267
0.4425, 0.40516, -1, 0, -0.0948396
0.445, 0.40415, -1, 0, -0.09585
0.4475, 0.403142, -1, 0, -0.0968578
0.45, 0.402137, -1, 0, -0.0978632
0.4525, 0.401134, -1, 0, -0.098866
0.455, 0.400134, -1, 0, -0.0998663
0.4575, 0.399136, -1, 0, -0.100864
0.46, 0.39814, -1, 0, -0.10186
0.4625, 0.397148, -1, 0, -0.102852
0.465, 0.396157, -1, 0, -0.103843
0.4675, 0.395169, -1, 0, -0.104831
0.47, 0.394184, -1, 0, -0.105816
0.4725, 0.393201, -1, 0, -0.106799
0.475, 0.39222, -1, 0, -0.10778
0.4775, 0.391242, -1, 0, -0.108758
0.48, 0.390267, -1, 0, -0.109733
0.4825, 0.389293, -1, 0, -0.110707
0.485, 0.388322, -1, 0, -0.111678
0.4875, 0.387354, -1, 0, -0.112646
0.49, 0.386388, -1, 0, -0.113612
0.4925, 0.385425, -1, 0, -0.114575
0.495, 0.384463, -1, 0, -0.115537
0.4975, 0.383505, -1, 0, -0.116495
0.5, 0.382548, -1, 0, -0.117452
0.5025, 0.381594, -1, 0, -0.118406
0.505, 0.380643, -1, 0, -0.119357
0.5075, 0.379693, -1, 0, -0.120307
0.51, 0.378747, -1, 0, -0.121253
0.5125, 0.377802, -1, 0, -0.122198
0.515, 0.37686, -1, 0, -0.12314
0.5175, 0.37592, -1, 0, -0.12408
0.52, 0.374983, -1, 0, -0.125017
0.5225, 0.374048, -1, 0, -0.125952
0.525, 0.373115, -1, 0, -0.126885
0.5275, 0.372184, -1, 0, -0.127816
0.53, 0.371256, -1, 0, -0.128744
0.5325, 0.37033, -1, 0, -0.12967
0.535, 0.369407, -1, 0, -0.130593
0.5375, 0.368486, -1, 0, -0.131514
0.54, 0.367567, -1, 0, -0.132433
0.5425, 0.36665, -1, 0, -0.13335
0.545, 0.365736, -1, 0, -0.134264
0.5475, 0.364824, -1, 0, -0.135176
0.55, 0.363914, -1, 0, -0.136086
0.5525, 0.363006, -1, 0, -0.136994
0.555, 0.362101, -1, 0, -0.137899
0.5575, 0.361198, -1, 0, -0.138802
0.56, 0.360297, -1, 0, -0.139703
0.5625, 0.359399, -1, 0, -0.140601
0.565, 0.358503, -1, 0, -0.141497
0.5675, 0.357609, -1, 0, -0.142391
0.57, 0.356717, -1, 0, -0.143283
0.5725, 0.355827, -1, 0, -0.144173
0.575, 0.35494, -1, 0, -0.14506
0.5775, 0.354055, -1, 0, -0.145945
0.58, 0.353172, -1, 0, -0.146828
0.5825, 0.352291, -1, 0, -0.147709
0.585, 0.351413, -1, 0, -0.148587
0.5875, 0.350536, -1, 0, -0.149464
0.59, 0.349662, -1, 0, -0.150338
0.5925, 0.34879, -1, 0, -0.15121
0.595, 0.34792, -1, 0, -0.15208
0.5975, 0.347053, -1, 0, -0.152947
0.6, 0.346187, -1, 0, -0.153813
0.6025, 0.345324, -1, 0, -0.154676
0.605, 0.344463, -1, 0, -0.155537
0.6075, 0.343604, -1, 0, -0.156396
0.61, 0.342747, -1, 0, -0.157253
0.6125, 0.341892, -1, 0, -0.158108
0.615, 0.34104, -1, 0, -0.15896
0.6175, 0.340189, -1, 0, -0.159811
0.62, 0.339341, -1, 0, -0.160659
0.6225, 0.338494, -1, 0, -0.161506
0.625, 0.33765, -1, 0, -0.16235
0.6275, 0.336808, -1, 0, -0.163192
0.63, 0.335968, -1, 0, -0.164032
0.6325, 0.335131, -1, 0, -0.164869
0.635, 0.334295, -1, 0, -0.165705
0.6375, 0.333461, -1, 0, -0.166539
0.64, 0.33263, -1, 0, -0.16737
0.6425, 0.3318, -1, 0, -0.1682
0.645, 0.330973, -1, 0, -0.169027
0.6475, 0.330147, -1, 0, -0.169853
0.65, 0.329324, -1, 0, -0.170676
0.6525, 0.328503, -1, 0, -0.171497
0.655, 0.327684, -1, 0, -0.172316
0.6575, 0.326866, -1, 0, -0.173134
0.66, 0.326051, -1, 0, -0.173949
0.6625, 0.325238, -1, 0, -0.174762
0.665, 0.324427, -1, 0, -0.175573
0.6675, 0.323618, -1, 0, -0.176382
0.67, 0.322811, -1, 0, -0.177189
0.6725, 0.322006, -1, 0, -0.177994
0.675, 0.321203, -1, 0, -0.178797
0.6775, 0.320402, -1, 0, -0.179598
0.68, 0.319603, -1, 0, -0.180397
0.6825, 0.318806, -1, 0, -0.181194
0.685, 0.318011, -1, 0, -0.181989
0.6875, 0.317218, -1, 0, -0.182782
0.69, 0.316427, -1, 0, -0.183573
0.6925, 0.315638, -1, 0, -0.184362
0.695, 0.314851, -1, 0, -0.185149
0.6975, 0.314065, -1, 0, -0.185935
0.7, 0.313282, -1, 0, -0.186718
0.7025, 0.312501, -1, 0, -0.187499
0.705, 0.311722, -1, 0, -0.188278
0.7075, 0.310944, -1, 0, -0.189056
0.71, 0.310169, -1, 0, -0.189831
0.7125, 0.309395, -1, 0, -0.190605
0.715, 0.308624, -1, 0, -0.191376
0.7175, 0.307854, -1, 0, -0.192146
0.72, 0.307086, -1, 0, -0.192914
0.7225, 0.306321, -1, 0, -0.193679
0.725, 0.305557, -1, 0, -0.194443
0.7275, 0.304795, -1, 0, -0.195205
0.73, 0.304035, -1, 0, -0.195965
0.7325, 0.303277, -1, 0, -0.196723
0.735, 0.30252, -1, 0, -0.19748
0.7375, 0.301766, -1, 0, -0.198234
0.74, 0.301013, -1, 0, -0.198987
0.7425, 0.300263, -1, 0, -0.199737
0.745, 0.299514, -1, 0, -0.200486
0.7475, 0.298767, -1, 0, -0.201233
0.75, 0.298022, -1, 0, -0.201978
0.7525, 0.297279, -1, 0, -0.202721
0.755, 0.296537, -1, 0, -0.203463
0.7575, 0.295798, -1, 0, -0.204202
0.76, 0.29506, -1, 0, -0.20494
0.7625, 0.294324, -1, 0, -0.205676
0.765, 0.29359, -1, 0, -0.20641
0.7675, 0.292858, -1, 0, -0.207142
0.77, 0.292128, -1, 0, -0.207872
0.7725, 0.291399, -1, 0, -0.208601
0.775, 0.290673, -1, 0, -0.209327
0.7775, 0.289948, -1, 0, -0.210052
0.78, 0.289225, -1, 0, -0.210775
0.7825, 0.288504, -1, 0, -0.211496
0.785, 0.287784, -1, 0, -0.212216
0.7875, 0.287066, -1, 0, -0.212934
0.79, 0.286351, -1, 0, -0.213649
0.7925, 0.285636, -1, 0, -0.214364
0.795, 0.284924, -1, 0, -0.215076
0.7975, 0.284214, -1, 0, -0.215786
0.8, 0.283505, -1, 0, -0.216495
0.8025, 0.282798, -1, 0, -0.217202
0.805, 0.282093, -1, 0, -0.217907
0.8075, 0.281389, -1, 0, -0.218611
0.81, 0.280687, -1, 0, -0.219313
0.8125, 0.279987, -1, 0, -0.220013
0.815, 0.279289, -1, 0, -0.220711
0.8175, 0.278593, -1, 0, -0.221407
0.82, 0.277898, -1, 0, -0.222102
0.8225, 0.277205, -1, 0, -0.222795
0.825, 0.276514, -1, 0, -0.223486
0.8275, 0.275824, -1, 0, -0.224176
0.83, 0.275136, -1, 0, -0.224864
0.8325, 0.27445, -1, 0, -0.22555
0.835, 0.273766, -1, 0, -0.226234
0.8375, 0.273083, -1, 0, -0.226917
0.84, 0.272402, -1, 0, -0.227598
0.8425, 0.271723, -1, 0, -0.228277
0.845, 0.271045, -1, 0, -0.228955
0.8475, 0.270369, -1, 0, -0.229631
0.85, 0.269695, -1, 0, -0.230305
0.8525, 0.269022, -1, 0, -0.230978
0.855, 0.268352, -1, 0, -0.231648
0.8575, 0.267682, -1, 0, -0.232318
0.86, 0.267015, -1, 0, -0.232985
0.8625, 0.266349, -1, 0, -0.233651
0.865, 0.265685, -1, 0, -0.234315
0.8675, 0.265022, -1, 0, -0.234978
0.87, 0.264361, -1, 0, -0.235639
0.8725, 0.263702, -1, 0, -0.236298
0.875, 0.263044, -1, 0, -0.236956
0.8775, 0.262388, -1, 0, -0.237612
0.88, 0.261734, -1, 0, -0.238266
0.8825, 0.261081, -1, 0, -0.238919
0.885, 0.26043, -1, 0, -0.23957
0.8875, 0.259781, -1, 0, -0.240219
0.89, 0.259133, -1, 0, -0.240867
0.8925, 0.258487, -1, 0, -0.241513
0.895, 0.257842, -1, 0, -0.242158
0.8975, 0.257199, -1, 0, -0.242801
0.9, 0.256558, -1, 0, -0.243442
0.9025, 0.255918, -1, 0, -0.244082
0.905, 0.25528, -1, 0, -0.24472
0.9075, 0.254643, -1, 0, -0.245357
0.91, 0.254008, -1, 0, -0.245992
0.9125, 0.253375, -1, 0, -0.246625
0.915, 0.252743, -1, 0, -0.247257
0.9175, 0.252113, -1, 0, -0.247887
0.92, 0.251484, -1, 0, -0.248516
0.9225, 0.250857, -1, 0, -0.249143
0.925, 0.250231, -1, 0, -0.249769
0.9275, 0.249607, -1, 0, -0.250393
0.93, 0.248985, -1, 0, -0.251015
0.9325, 0.248364, -1, 0, -0.251636
0.935, 0.247744, -1, 0, -0.252256
0.9375, 0.247127, -1, 0, -0.252873
0.94, 0.24651, -1, 0, -0.25349
0.9425, 0.245896, -1, 0, -0.254104
0.945, 0.245282, -1, 0, -0.254718
0.9475, 0.244671, -1, 0, -0.255329
0.95, 0.244061, -1, 0, -0.255939
0.9525, 0.243452, -1, 0, -0.256548
0.955, 0.242845, -1, 0, -0.257155
0.9575, 0.242239, -1, 0, -0.257761
0.96, 0.241635, -1, 0, -0.258365
0.9625, 0.241033, -1, 0, -0.258967
0.965, 0.240431, -1, 0, -0.259569
0.9675, 0.239832, -1, 0, -0.260168
0.97, 0.239234, -1, 0, -0.260766
0.9725, 0.238637, -1, 0, -0.261363
0.975, 0.238042, -1, 0, -0.261958
0.9775, 0.237448, -1, 0, -0.262552
0.98, 0.236856, -1, 0, -0.263144
0.9825, 0.236266, -1, 0, -0.263734
0.985, 0.235676, -1, 0, -0.264324
0.9875, 0.235089, -1, 0, -0.264911
0.99, 0.234503, -1, 0, -0.265497
0.9925, 0.233918, -1, 0, -0.266082
0.995, 0.233334, -1, 0, -0.266666
0.9975, 0.232753, -1, 0, -0.267247
1, 0.232172, -1, 0, -0.267828


==> data/ex1_eh.txt <==
t, x, y, dpx, h, z
0, 1, 1, 0, -0.5, -1
0.02, 0.941748, 1, 0, -0.441748, -1
0.04, 0.886888, 1, 0, -0.386888, -1
0.06, 0.835225, 1, 0, -0.335225, -1
0.08, 0.786571, 1, 0, -0.286571, -1
0.1, 0.740752, 1, 0, -0.240752, -1
0.12, 0.697601, 1, 0, -0.197601, -1
0.14, 0.656964, 1, 0, -0.156964, -1
0.16, 0.618694, 1, 0, -0.118694, -1
0.18, 0.582654, 1, 0, -0.0826538, -1
0.2, 0.548713, 1, 0, -0.0487128, -1
0.22, 0.516749, 1, 0, -0.016749, -1
0.24, 0.495511, -1, 0, -0.00448874, -1
0.26, 0.485699, -1, 0, -0.0143008, -1
0.28, 0.476081, -1, 0, -0.0239187, -1
0.3, 0.466654, -1, 0, -0.033346, -1
0.32, 0.457413, -1, 0, -0.0425867, -1
0.34, 0.448356, -1, 0, -0.0516444, -1
0.36, 0.439477, -1, 0, -0.0605227, -1
0.38, 0.430775, -1, 0, -0.0692252, -1
0.4, 0.422245, -1, 0, -0.0777554, -1
0.42, 0.413883, -1, 0, -0.0861167, -1
0.44, 0.405688, -1, 0, -0.0943124, -1
0.46, 0.397654, -1, 0, -0.102346, -1
0.48, 0.38978, -1, 0, -0.11022, -1
0.5, 0.382061, -1, 0, -0.117939, -1
0.52, 0.374496, -1, 0, -0.125504, -1
0.54, 0.36708, -1, 0, -0.13292, -1
0.56, 0.359811, -1, 0, -0.140189, -1
0.58, 0.352686, -1, 0, -0.147314, -1
0.6, 0.345702, -1, 0, -0.154298, -1
0.62, 0.338857, -1, 0, -0.161143, -1
0.64, 0.332147, -1, 0, -0.167853, -1
0.66, 0.32557, -1, 0, -0.17443, -1
0.68, 0.319123, -1, 0, -0.180877, -1
0.7, 0.312803, -1, 0, -0.187197, -1
0.72, 0.306609, -1, 0, -0.193391, -1
0.74, 0.300538, -1, 0, -0.199462, -1
0.76, 0.294587, -1, 0, -0.205413, -1
0.78, 0.288753, -1, 0, -0.211247, -1
0.8, 0.283035, -1, 0, -0.216965, -1
0.82, 0.277431, -1, 0, -0.222569, -1
0.84, 0.271937, -1, 0, -0.228063, -1
0.86, 0.266552, -1, 0, -0.233448, -1
0.88, 0.261274, -1, 0, -0.238726, -1
0.9, 0.2561, -1, 0, -0.2439, -1
0.92, 0.251029, -1, 0, -0.248971, -1
0.94, 0.246058, -1, 0, -0.253942, -1
0.96, 0.241185, -1, 0, -0.258815, -1
0.98, 0.236409, -1, 0, -0.263591, -1
1, 0.231728, -1, 0, -0.268272, -1


==> data/ex1_noeh.txt <==
t, x, y, dpx, h, z
0, 1, 1, 0, -0.5, -1
0.02, 0.941748, 1, 0, -0.441748, -1
0.04, 0.886888, 1, 0, -0.386888, -1
0.06, 0.835225, 1, 0, -0.335225, -1
0.08, 0.786571, 1, 0, -0.286571, -1
0.1, 0.740752, 1, 0, -0.240752, -1
0.12, 0.697601, 1, 0, -0.197601, -1
0.14, 0.656964, 1, 0, -0.156964, -1
0.16, 0.618694, 1, 0, -0.118694, -1
0.18, 0.582654, 1, 0, -0.0826538, -1
0.2, 0.548713, 1, 0, -0.0487128, -1
0.22, 0.516749, 1, 0, -0.016749, -1
0.24, 0.486647, -1, 0, -0.0133529, -1
0.26, 0.47701, -1, 0, -0.0229895, -1
0.28, 0.467565, -1, 0, -0.0324353, -1
0.3, 0.458306, -1, 0, -0.041694, -1
0.32, 0.449231, -1, 0, -0.0507693, -1
0.34, 0.440335, -1, 0, -0.059665, -1
0.36, 0.431616, -1, 0, -0.0683845, -1
0.38, 0.423069, -1, 0, -0.0769313, -1
0.4, 0.414691, -1, 0, -0.0853089, -1
0.42, 0.406479, -1, 0, -0.0935206, -1
0.44, 0.39843, -1, 0, -0.10157, -1
0.46, 0.390541, -1, 0, -0.109459, -1
0.48, 0.382807, -1, 0, -0.117193, -1
0.5, 0.375227, -1, 0, -0.124773, -1
0.52, 0.367797, -1, 0, -0.132203, -1
0.54, 0.360513, -1, 0, -0.139487, -1
0.56, 0.353375, -1, 0, -0.146625, -1
0.58, 0.346377, -1, 0, -0.153623, -1
0.6, 0.339518, -1, 0, -0.160482, -1
0.62, 0.332795, -1, 0, -0.167205, -1
0.64, 0.326205, -1, 0, -0.173795, -1
0.66, 0.319745, -1, 0, -0.180255, -1
0.68, 0.313414, -1, 0, -0.186586, -1
0.7, 0.307208, -1, 0, -0.192792, -1
0.72, 0.301124, -1, 0, -0.198876, -1
0.74, 0.295161, -1, 0, -0.204839, -1
0.76, 0.289317, -1, 0, -0.210683, -1
0.78, 0.283588, -1, 0, -0.216412, -1
0.8, 0.277972, -1, 0, -0.222028, -1
0.82, 0.272468, -1, 0, -0.227532, -1
0.84, 0.267072, -1, 0, -0.232928, -1
0.86, 0.261784, -1, 0, -0.238216, -1
0.88, 0.2566, -1, 0, -0.2434, -1
0.9, 0.251519, -1, 0, -0.248481, -1
0.92, 0.246538, -1, 0, -0.253462, -1
0.94, 0.241656, -1, 0, -0.258344, -1
0.96, 0.236871, -1, 0, -0.263129, -1
0.98, 0.23218, -1, 0, -0.26782, -1
1, 0.227583, -1, 0, -0.272417, -1


==> data/ex2.txt <==
t, y, h
0, -1, 5.95892
0, -0.787879, 4.91233
0, -0.575758, 3.22322
0, -0.363636, 1.88995
0, -0.151515, 1.63882
0, 0.0606061, 2.18087
0, 0.272727, 2.50754
0, 0.484848, 1.92277
0, 0.69697, 0.755273
0, 0.909091, 0.0221657
0, 1.12121, 0.388138
0, 1.33333, 1.48526
0, 1.54545, 2.2895
0, 1.75758, 2.16863
0, 1.9697, 1.52917
0, 2.18182, 1.40043
0, 2.39394, 2.38117
0, 2.60606, 4.0269
0, 2.81818, 5.30472
0, 3.0303, 5.6503
0, 3.24242, 5.5454
0, 3.45455, 6.02481
0, 3.66667, 7.61751
0, 3.87879, 9.80531
0, 4.09091, 11.5531
0, 4.30303, 12.3682
0, 4.51515, 12.8044
0, 4.72727, 13.8953
0, 4.93939, 16.0967
0, 5.15152, 18.82
0, 5.36364, 21.0348
0, 5.57576, 22.3229
0, 5.78788, 23.3067
0, 6, 25.012
0, 6.21212, 27.8183
0, 6.42424, 31.0707
0, 6.63636, 33.7496
0, 6.84848, 35.5147
0, 7.06061, 37.0526
0, 7.27273, 39.3747
0, 7.48485, 42.7818
0, 7.69697, 46.5567
0, 7.90909, 49.6978
0, 8.12121, 51.9442
0, 8.33333, 54.0426
0, 8.54545, 56.9833
0, 8.75758, 60.9868
0, 8.9697, 65.2779
0, 9.18182, 68.8794
0, 9.39394, 71.6118
0, 9.60606, 74.277
0, 9.81818, 77.8378
0, 10.0303, 82.4327
0, 10.2424, 87.2339
0, 10.4545, 91.2947
0, 10.6667, 94.5181
0, 10.8788, 97.7561
0, 11.0909, 101.938
0, 11.303, 107.119
0, 11.5152, 112.424
0, 11.7273, 116.944
0, 11.9394, 120.664
0, 12.1515, 124.48
0, 12.3636, 129.283
0, 12.5758, 135.045
0, 12.7879, 140.849
0, 13, 145.827
0, 13.2121, 150.049
0, 13.4242, 154.45
0, 13.6364, 159.874
0, 13.8485, 166.211
0, 14.0606, 172.507
0, 14.2727, 177.944
0, 14.4848, 182.674
0, 14.697, 187.665
0, 14.9091, 193.71
0, 15.1212, 200.615
0, 15.3333, 207.399
0, 15.5455, 213.296
0, 15.7576, 218.541
0, 15.9697, 224.126
0, 16.1818, 230.79
0, 16.3939, 238.258
0, 16.6061, 245.525
0, 16.8182, 251.883
0, 17.0303, 257.648
0, 17.2424, 263.833
0, 17.4545, 271.114
0, 17.6667, 279.138
0, 17.8788, 286.883
0, 18.0909, 293.706
0, 18.303, 299.997
0, 18.5152, 306.786
0, 18.7273, 314.682
0, 18.9394, 323.256
0, 19.1515, 331.476
0, 19.3636, 338.764
0, 19.5758, 345.589
0, 19.7879, 352.985
0, 20, 361.494

0.1, -1, 6.34813
0.1, -0.787879, 5.26122
0.1, -0.575758, 3.53179
0.1, -0.363636, 2.15819
0.1, -0.151515, 1.86675
0.1, 0.0606061, 2.36847
0.1, 0.272727, 2.65482
0.1, 0.484848, 2.02973
0.1, 0.69697, 0.821908
0.1, 0.909091, 0.0484795
0.1, 1.12121, 0.37413
0.1, 1.33333, 1.43093
0.1, 1.54545, 2.19485
0.1, 1.75758, 2.03365
0.1, 1.9697, 1.35388
0.1, 2.18182, 1.18482
0.1, 2.39394, 2.12524
0.1, 2.60606, 3.73064
0.1, 2.81818, 4.96814
0.1, 3.0303, 5.2734
0.1, 3.24242, 5.12817
0.1, 3.45455, 5.56727
0.1, 3.66667, 7.11965
0.1, 3.87879, 9.26712
0.1, 4.09091, 10.9746
0.1, 4.30303, 11.7494
0.1, 4.51515, 12.1453
0.1, 4.72727, 13.1959
0.1, 4.93939, 15.3569
0.1, 5.15152, 18.0399
0.1, 5.36364, 20.2143
0.1, 5.57576, 21.4621
0.1, 5.78788, 22.4056
0.1, 6, 24.0706
0.1, 6.21212, 26.8366
0.1, 6.42424, 30.0486
0.1, 6.63636, 32.6873
0.1, 6.84848, 34.412
0.1, 7.06061, 35.9096
0.1, 7.27273, 38.1913
0.1, 7.48485, 41.5582
0.1, 7.69697, 45.2928
0.1, 7.90909, 48.3935
0.1, 8.12121, 50.5995
0.1, 8.33333, 52.6576
0.1, 8.54545, 55.5581
0.1, 8.75758, 59.5212
0.1, 8.9697, 63.772
0.1, 9.18182, 67.3332
0.1, 9.39394, 70.0253
0.1, 9.60606, 72.6501
0.1, 9.81818, 76.1706
0.1, 10.0303, 80.7251
0.1, 10.2424, 85.486
0.1, 10.4545, 89.5065
0.1, 10.6667, 92.6896
0.1, 10.8788, 95.8874
0.1, 11.0909, 100.029
0.1, 11.303, 105.169
0.1, 11.5152, 110.434
0.1, 11.7273, 114.914
0.1, 11.9394, 118.593
0.1, 12.1515, 122.37
0.1, 12.3636, 127.132
0.1, 12.5758, 132.854
0.1, 12.7879, 138.617
0.1, 13, 143.555
0.1, 13.2121, 147.737
0.1, 13.4242, 152.097
0.1, 13.6364, 157.481
0.1, 13.8485, 163.777
0.1, 14.0606, 170.033
0.1, 14.2727, 175.43
0.1, 14.4848, 180.12
0.1, 14.697, 185.071
0.1, 14.9091, 191.075
0.1, 15.1212, 197.94
0.1, 15.3333, 204.684
0.1, 15.5455, 210.54
0.1, 15.7576, 215.744
0.1, 15.9697, 221.289
0.1, 16.1818, 227.913
0.1, 16.3939, 235.341
0.1, 16.6061, 242.567
0.1, 16.8182, 248.886
0.1, 17.0303, 254.61
0.1, 17.2424, 260.754
0.1, 17.4545, 267.995
0.1, 17.6667, 275.979
0.1, 17.8788, 283.684
0.1, 18.0909, 290.466
0.1, 18.303, 296.717
0.1, 18.5152, 303.465
0.1, 18.7273, 311.321
0.1, 18.9394, 319.855
0.1, 19.1515, 328.034
0.1, 19.3636, 335.282
0.1, 19.5758, 342.067
0.1, 19.7879, 349.422
0.1, 20, 357.891

0.2, -1, 6.7585
0.2, -0.787879, 5.63097
0.2, -0.575758, 3.86092
0.2, -0.363636, 2.4467
0.2, -0.151515, 2.11463
0.2, 0.0606061, 2.57574
0.2, 0.272727, 2.82147
0.2, 0.484848, 2.15575
0.2, 0.69697, 0.907308
0.2, 0.909091, 0.0932581
0.2, 1.12121, 0.378287
0.2, 1.33333, 1.39447
0.2, 1.54545, 2.11777
0.2, 1.75758, 1.91595
0.2, 1.9697, 1.19555
0.2, 2.18182, 0.985865
0.2, 2.39394, 1.88566
0.2, 2.60606, 3.45045
0.2, 2.81818, 4.64732
0.2, 3.0303, 4.91197
0.2, 3.24242, 4.72611
0.2, 3.45455, 5.12459
0.2, 3.66667, 6.63634
0.2, 3.87879, 8.7432
0.2, 4.09091, 10.4101
0.2, 4.30303, 11.1442
0.2, 4.51515, 11.4995
0.2, 4.72727, 12.5094
0.2, 4.93939, 14.6299
0.2, 5.15152, 17.2723
0.2, 5.36364, 19.406
0.2, 5.57576, 20.6132
0.2, 5.78788, 21.5161
0.2, 6, 23.1404
0.2, 6.21212, 25.8658
0.2, 6.42424, 29.0372
0.2, 6.63636, 31.6353
0.2, 6.84848, 33.3194
0.2, 7.06061, 34.7763
0.2, 7.27273, 37.0175
0.2, 7.48485, 40.3437
0.2, 7.69697, 44.0377
0.2, 7.90909, 47.0978
0.2, 8.12121, 49.2632
0.2, 8.33333, 51.2807
0.2, 8.54545, 54.1405
0.2, 8.75758, 58.063
0.2, 8.9697, 62.2732
0.2, 9.18182, 65.7938
0.2, 9.39394, 68.4452
0.2, 9.60606, 71.0294
0.2, 9.81818, 74.5093
0.2, 10.0303, 79.0232
0.2, 10.2424, 83.7435
0.2, 10.4545, 87.7233
0.2, 10.6667, 90.8658
0.2, 10.8788, 94.0229
0.2, 11.0909, 98.1237
0.2, 11.303, 103.224
0.2, 11.5152, 108.448
0.2, 11.7273, 112.887
0.2, 11.9394, 116.526
0.2, 12.1515, 120.261
0.2, 12.3636, 124.984
0.2, 12.5758, 130.664
0.2, 12.7879, 136.387
0.2, 13, 141.284
0.2, 13.2121, 145.425
0.2, 13.4242, 149.745
0.2, 13.6364, 155.089
0.2, 13.8485, 161.344
0.2, 14.0606, 167.56
0.2, 14.2727, 172.916
0.2, 14.4848, 177.565
0.2, 14.697, 182.475
0.2, 14.9091, 188.439
0.2, 15.1212, 195.263
0.2, 15.3333, 201.966
0.2, 15.5455, 207.782
0.2, 15.7576, 212.946
0.2, 15.9697, 218.45
0.2, 16.1818, 225.033
0.2, 16.3939, 232.42
0.2, 16.6061, 239.606
0.2, 16.8182, 245.884
0.2, 17.0303, 251.567
0.2, 17.2424, 257.671
0.2, 17.4545, 264.872
0.2, 17.6667, 272.815
0.2, 17.8788, 280.479
0.2, 18.0909, 287.22
0.2, 18.303, 293.431
0.2, 18.5152, 300.138
0.2, 18.7273, 307.954
0.2, 18.9394, 316.447
0.2, 19.1515, 324.586
0.2, 19.3636, 331.793
0.2, 19.5758, 338.537
0.2, 19.7879, 345.852
0.2, 20, 354.28

0.3, -1, 7.19049
0.3, -0.787879, 6.02203
0.3, -0.575758, 4.21105
0.3, -0.363636, 2.75591
0.3, -0.151515, 2.38291
0.3, 0.0606061, 2.8031
0.3, 0.272727, 3.0079
0.3, 0.484848, 2.30126
0.3, 0.69697, 1.01189
0.3, 0.909091, 0.156914
0.3, 1.12121, 0.401017
0.3, 1.33333, 1.37627
0.3, 1.54545, 2.05865
0.3, 1.75758, 1.8159
0.3, 1.9697, 1.05458
0.3, 2.18182, 0.80397
0.3, 2.39394, 1.66284
0.3, 2.60606, 3.1867
0.3, 2.81818, 4.34265
0.3, 3.0303, 4.56637
0.3, 3.24242, 4.33959
0.3, 3.45455, 4.69714
0.3, 3.66667, 6.16797
0.3, 3.87879, 8.2339
0.3, 4.09091, 9.85986
0.3, 4.30303, 10.5531
0.3, 4.51515, 10.8674
0.3, 4.72727, 11.8365
0.3, 4.93939, 13.916
0.3, 5.15152, 16.5174
0.3, 5.36364, 18.6103
0.3, 5.57576, 19.7765
0.3, 5.78788, 20.6385
0.3, 6, 22.2219
0.3, 6.21212, 24.9064
0.3, 6.42424, 28.0368
0.3, 6.63636, 30.5939
0.3, 6.84848, 32.2371
0.3, 7.06061, 33.6532
0.3, 7.27273, 35.8534
0.3, 7.48485, 39.1387
0.3, 7.69697, 42.7917
0.3, 7.90909, 45.8109
0.3, 8.12121, 47.9354
0.3, 8.33333, 49.9119
0.3, 8.54545, 52.7308
0.3, 8.75758, 56.6124
0.3, 8.9697, 60.7817
0.3, 9.18182, 64.2613
0.3, 9.39394, 66.8718
0.3, 9.60606, 69.4151
0.3, 9.81818, 72.8541
0.3, 10.0303, 77.3271
0.3, 10.2424, 82.0064
0.3, 10.4545, 85.9454
0.3, 10.6667, 89.0469
0.3, 10.8788, 92.1631
0.3, 11.0909, 96.223
0.3, 11.303, 101.282
0.3, 11.5152, 106.466
0.3, 11.7273, 110.863
0.3, 11.9394, 114.461
0.3, 12.1515, 118.156
0.3, 12.3636, 122.837
0.3, 12.5758, 128.477
0.3, 12.7879, 134.159
0.3, 13, 139.015
0.3, 13.2121, 143.115
0.3, 13.4242, 147.394
0.3, 13.6364, 152.697
0.3, 13.8485, 158.911
0.3, 14.0606, 165.086
0.3, 14.2727, 170.401
0.3, 14.4848, 175.009
0.3, 14.697, 179.878
0.3, 14.9091, 185.801
0.3, 15.1212, 192.585
0.3, 15.3333, 199.247
0.3, 15.5455, 205.022
0.3, 15.7576, 210.144
0.3, 15.9697, 215.608
0.3, 16.1818, 222.15
0.3, 16.3939, 229.496
0.3, 16.6061, 236.641
0.3, 16.8182, 242.878
0.3, 17.0303, 248.521
0.3, 17.2424, 254.584
0.3, 17.4545, 261.743
0.3, 17.6667, 269.645
0.3, 17.8788, 277.269
0.3, 18.0909, 283.969
0.3, 18.303, 290.139
0.3, 18.5152, 296.805
0.3, 18.7273, 304.58
0.3, 18.9394, 313.032
0.3, 19.1515, 321.13
0.3, 19.3636, 328.296
0.3, 19.5758, 334.999
0.3, 19.7879, 342.273
0.3, 20, 350.66

0.4, -1, 7.64453
0.4, -0.787879, 6.43483
0.4, -0.575758, 4.58262
0.4, -0.363636, 3.08625
0.4, -0.151515, 2.67203
0.4, 0.0606061, 3.05098
0.4, 0.272727, 3.21455
0.4, 0.484848, 2.46667
0.4, 0.69697, 1.13607
0.4, 0.909091, 0.239867
0.4, 1.12121, 0.442739
0.4, 1.33333, 1.37676
0.4, 1.54545, 2.01791
0.4, 1.75758, 1.73393
0.4, 1.9697, 0.931372
0.4, 2.18182, 0.639534
0.4, 2.39394, 1.45718
0.4, 2.60606, 2.9398
0.4, 2.81818, 4.05452
0.4, 3.0303, 4.23701
0.4, 3.24242, 3.969
0.4, 3.45455, 4.28531
0.4, 3.66667, 5.71492
0.4, 3.87879, 7.73961
0.4, 4.09091, 9.32434
0.4, 4.30303, 9.97634
0.4, 4.51515, 10.2494
0.4, 4.72727, 11.1772
0.4, 4.93939, 13.2155
0.4, 5.15152, 15.7757
0.4, 5.36364, 17.8274
0.4, 5.57576, 18.9524
0.4, 5.78788, 19.7731
0.4, 6, 21.3153
0.4, 6.21212, 23.9585
0.4, 6.42424, 27.0478
0.4, 6.63636, 29.5636
0.4, 6.84848, 31.1656
0.4, 7.06061, 32.5404
0.4, 7.27273, 34.6994
0.4, 7.48485, 37.9434
0.4, 7.69697, 41.5553
0.4, 7.90909, 44.5332
0.4, 8.12121, 46.6165
0.4, 8.33333, 48.5518
0.4, 8.54545, 51.3294
0.4, 8.75758, 55.1698
0.4, 8.9697, 59.2978
0.4, 9.18182, 62.7363
0.4, 9.39394, 65.3055
0.4, 9.60606, 67.8076
0.4, 9.81818, 71.2053
0.4, 10.0303, 75.6371
0.4, 10.2424, 80.2752
0.4, 10.4545, 84.1729
0.4, 10.6667, 87.2332
0.4, 10.8788, 90.3082
0.4, 11.0909, 94.3268
0.4, 11.303, 99.3447
0.4, 11.5152, 104.487
0.4, 11.7273, 108.843
0.4, 11.9394, 112.4
0.4, 12.1515, 116.054
0.4, 12.3636, 120.694
0.4, 12.5758, 126.292
0.4, 12.7879, 131.933
0.4, 13, 136.748
0.4, 13.2121, 140.807
0.4, 13.4242, 145.045
0.4, 13.6364, 150.306
0.4, 13.8485, 156.479
0.4, 14.0606, 162.613
0.4, 14.2727, 167.887
0.4, 14.4848, 172.454
0.4, 14.697, 177.281
0.4, 14.9091, 183.163
0.4, 15.1212, 189.905
0.4, 15.3333, 196.526
0.4, 15.5455, 202.26
0.4, 15.7576, 207.341
0.4, 15.9697, 212.764
0.4, 16.1818, 219.264
0.4, 16.3939, 226.569
0.4, 16.6061, 233.673
0.4, 16.8182, 239.869
0.4, 17.0303, 245.47
0.4, 17.2424, 251.492
0.4, 17.4545, 258.61
0.4, 17.6667, 266.471
0.4, 17.8788, 274.053
0.4, 18.0909, 280.712
0.4, 18.303, 286.841
0.4, 18.5152, 293.466
0.4, 18.7273, 301.199
0.4, 18.9394, 309.61
0.4, 19.1515, 317.667
0.4, 19.3636, 324.792
0.4, 19.5758, 331.454
0.4, 19.7879, 338.686
0.4, 20, 347.032

0.5, -1, 8.12109
0.5, -0.787879, 6.86986
0.5, -0.575758, 4.9761
0.5, -0.363636, 3.43819
0.5, -0.151515, 2.98242
0.5, 0.0606061, 3.31983
0.5, 0.272727, 3.44186
0.5, 0.484848, 2.65244
0.5, 0.69697, 1.2803
0.5, 0.909091, 0.342551
0.5, 1.12121, 0.503881
0.5, 1.33333, 1.39636
0.5, 1.54545, 1.99596
0.5, 1.75758, 1.67044
0.5, 1.9697, 0.826344
0.5, 2.18182, 0.492964
0.5, 2.39394, 1.26906
0.5, 2.60606, 2.71015
0.5, 2.81818, 3.78332
0.5, 3.0303, 3.92427
0.5, 3.24242, 3.61472
0.5, 3.45455, 3.88949
0.5, 3.66667, 5.27755
0.5, 3.87879, 7.2607
0.5, 4.09091, 8.80389
0.5, 4.30303, 9.41434
0.5, 4.51515, 9.64588
0.5, 4.72727, 10.5322
0.5, 4.93939, 12.5289
0.5, 5.15152, 15.0476
0.5, 5.36364, 17.0577
0.5, 5.57576, 18.1411
0.5, 5.78788, 18.9203
0.5, 6, 20.4209
0.5, 6.21212, 23.0226
0.5, 6.42424, 26.0703
0.5, 6.63636, 28.5447
0.5, 6.84848, 30.1051
0.5, 7.06061, 31.4384
0.5, 7.27273, 33.5558
0.5, 7.48485, 36.7583
0.5, 7.69697, 40.3286
0.5, 7.90909, 43.265
0.5, 8.12121, 45.3067
0.5, 8.33333, 47.2005
0.5, 8.54545, 49.9366
0.5, 8.75758, 53.7354
0.5, 8.9697, 57.8219
0.5, 9.18182, 61.2188
0.5, 9.39394, 63.7465
0.5, 9.60606, 66.207
0.5, 9.81818, 69.5632
0.5, 10.0303, 73.9534
0.5, 10.2424, 78.55
0.5, 10.4545, 82.4062
0.5, 10.6667, 85.425
0.5, 10.8788, 88.4583
0.5, 11.0909, 92.4355
0.5, 11.303, 97.4118
0.5, 11.5152, 102.512
0.5, 11.7273, 106.827
0.5, 11.9394, 110.343
0.5, 12.1515, 113.955
0.5, 12.3636, 118.553
0.5, 12.5758, 124.11
0.5, 12.7879, 129.709
0.5, 13, 134.483
0.5, 13.2121, 138.5
0.5, 13.4242, 142.696
0.5, 13.6364, 147.916
0.5, 13.8485, 154.048
0.5, 14.0606, 160.14
0.5, 14.2727, 165.372
0.5, 14.4848, 169.898
0.5, 14.697, 174.684
0.5, 14.9091, 180.524
0.5, 15.1212, 187.224
0.5, 15.3333, 193.804
0.5, 15.5455, 199.496
0.5, 15.7576, 204.536
0.5, 15.9697, 209.917
0.5, 16.1818, 216.376
0.5, 16.3939, 223.639
0.5, 16.6061, 230.701
0.5, 16.8182, 236.856
0.5, 17.0303, 242.416
0.5, 17.2424, 248.396
0.5, 17.4545, 255.472
0.5, 17.6667, 263.292
0.5, 17.8788, 270.832
0.5, 18.0909, 277.45
0.5, 18.303, 283.537
0.5, 18.5152, 290.121
0.5, 18.7273, 297.813
0.5, 18.9394, 306.182
0.5, 19.1515, 314.197
0.5, 19.3636, 321.28
0.5, 19.5758, 327.901
0.5, 19.7879, 335.092
0.5, 20, 343.396

0.6, -1, 8.68086
0.6, -0.787879, 7.38283
0.6, -0.575758, 5.44228
0.6, -0.363636, 3.85757
0.6, -0.151515, 3.35502
0.6, 0.0606061, 3.64563
0.6, 0.272727, 3.72086
0.6, 0.484848, 2.88466
0.6, 0.69697, 1.46572
0.6, 0.909091, 0.48118
0.6, 1.12121, 0.595717
0.6, 1.33333, 1.44141
0.6, 1.54545, 1.99421
0.6, 1.75758, 1.6219
0.6, 1.9697, 0.731008
0.6, 2.18182, 0.350834
0.6, 2.39394, 1.08014
0.6, 2.60606, 2.47443
0.6, 2.81818, 3.50081
0.6, 3.0303, 3.59497
0.6, 3.24242, 3.23862
0.6, 3.45455, 3.4666
0.6, 3.66667, 4.80787
0.6, 3.87879, 6.74423
0.6, 4.09091, 8.24062
0.6, 4.30303, 8.80428
0.6, 4.51515, 8.98903
0.6, 4.72727, 9.82851
0.6, 4.93939, 11.7785
0.6, 5.15152, 14.2503
0.6, 5.36364, 16.2136
0.6, 5.57576, 17.2503
0.6, 5.78788, 17.9827
0.6, 6, 19.4365
0.6, 6.21212, 21.9914
0.6, 6.42424, 24.9924
0.6, 6.63636, 27.4199
0.6, 6.84848, 28.9335
0.6, 7.06061, 30.22
0.6, 7.27273, 32.2906
0.6, 7.48485, 35.4464
0.6, 7.69697, 38.9698
0.6, 7.90909, 41.8595
0.6, 8.12121, 43.8544
0.6, 8.33333, 45.7014
0.6, 8.54545, 48.3907
0.6, 8.75758, 52.1427
0.6, 8.9697, 56.1824
0.6, 9.18182, 59.5325
0.6, 9.39394, 62.0134
0.6, 9.60606, 64.4271
0.6, 9.81818, 67.7365
0.6, 10.0303, 72.0799
0.6, 10.2424, 76.6297
0.6, 10.4545, 80.4391
0.6, 10.6667, 83.4111
0.6, 10.8788, 86.3977
0.6, 11.0909, 90.328
0.6, 11.303, 95.2576
0.6, 11.5152, 100.311
0.6, 11.7273, 104.58
0.6, 11.9394, 108.048
0.6, 12.1515, 111.613
0.6, 12.3636, 116.165
0.6, 12.5758, 121.675
0.6, 12.7879, 127.227
0.6, 13, 131.954
0.6, 13.2121, 135.925
0.6, 13.4242, 140.074
0.6, 13.6364, 145.247
0.6, 13.8485, 151.332
0.6, 14.0606, 157.377
0.6, 14.2727, 162.563
0.6, 14.4848, 167.041
0.6, 14.697, 171.781
0.6, 14.9091, 177.574
0.6, 15.1212, 184.228
0.6, 15.3333, 190.76
0.6, 15.5455, 196.406
0.6, 15.7576, 201.399
0.6, 15.9697, 206.733
0.6, 16.1818, 213.145
0.6, 16.3939, 220.362
0.6, 16.6061, 227.377
0.6, 16.8182, 233.485
0.6, 17.0303, 238.998
0.6, 17.2424, 244.931
0.6, 17.4545, 251.961
0.6, 17.6667, 259.734
0.6, 17.8788, 267.228
0.6, 18.0909, 273.798
0.6, 18.303, 279.839
0.6, 18.5152, 286.376
0.6, 18.7273, 294.021
0.6, 18.9394, 302.343
0.6, 19.1515, 310.311
0.6, 19.3636, 317.348
0.6, 19.5758, 323.921
0.6, 19.7879, 331.066
0.6, 20, 339.323

0.7, -1, 9.84889
0.7, -0.787879, 8.45912
0.7, -0.575758, 6.42684
0.7, -0.363636, 4.75039
0.7, -0.151515, 4.1561
0.7, 0.0606061, 4.35497
0.7, 0.272727, 4.33847
0.7, 0.484848, 3.41052
0.7, 0.69697, 1.89985
0.7, 0.909091, 0.823572
0.7, 1.12121, 0.846371
0.7, 1.33333, 1.60032
0.7, 1.54545, 2.06139
0.7, 1.75758, 1.59734
0.7, 1.9697, 0.614711
0.7, 2.18182, 0.142799
0.7, 2.39394, 0.780368
0.7, 2.60606, 2.08292
0.7, 2.81818, 3.01756
0.7, 3.0303, 3.01998
0.7, 3.24242, 2.5719
0.7, 3.45455, 2.70814
0.7, 3.66667, 3.95767
0.7, 3.87879, 5.80229
0.7, 4.09091, 7.20694
0.7, 4.30303, 7.67887
0.7, 4.51515, 7.77188
0.7, 4.72727, 8.51962
0.7, 4.93939, 10.3778
0.7, 5.15152, 12.758
0.7, 5.36364, 14.6295
0.7, 5.57576, 15.5745
0.7, 5.78788, 16.2151
0.7, 6, 17.5772
0.7, 6.21212, 20.0404
0.7, 6.42424, 22.9496
0.7, 6.63636, 25.2854
0.7, 6.84848, 26.7072
0.7, 7.06061, 27.902
0.7, 7.27273, 29.8809
0.7, 7.48485, 32.9449
0.7, 7.69697, 36.3766
0.7, 7.90909, 39.1745
0.7, 8.12121, 41.0777
0.7, 8.33333, 42.8329
0.7, 8.54545, 45.4305
0.7, 8.75758, 49.0908
0.7, 8.9697, 53.0388
0.7, 9.18182, 56.2971
0.7, 9.39394, 58.6863
0.7, 9.60606, 61.0083
0.7, 9.81818, 64.2259
0.7, 10.0303, 68.4776
0.7, 10.2424, 72.9356
0.7, 10.4545, 76.6533
0.7, 10.6667, 79.5336
0.7, 10.8788, 82.4284
0.7, 11.0909, 86.267
0.7, 11.303, 91.1048
0.7, 11.5152, 96.067
0.7, 11.7273, 100.243
0.7, 11.9394, 103.62
0.7, 12.1515, 107.094
0.7, 12.3636, 111.554
0.7, 12.5758, 116.972
0.7, 12.7879, 122.432
0.7, 13, 127.067
0.7, 13.2121, 130.946
0.7, 13.4242, 135.004
0.7, 13.6364, 140.085
0.7, 13.8485, 146.078
0.7, 14.0606, 152.032
0.7, 14.2727, 157.126
0.7, 14.4848, 161.513
0.7, 14.697, 166.16
0.7, 14.9091, 171.862
0.7, 15.1212, 178.424
0.7, 15.3333, 184.865
0.7, 15.5455, 190.419
0.7, 15.7576, 195.32
0.7, 15.9697, 200.562
0.7, 16.1818, 206.883
0.7, 16.3939, 214.007
0.7, 16.6061, 220.931
0.7, 16.8182, 226.947
0.7, 17.0303, 232.368
0.7, 17.2424, 238.21
0.7, 17.4545, 245.148
0.7, 17.6667, 252.829
0.7, 17.8788, 260.231
0.7, 18.0909, 266.71
0.7, 18.303, 272.658
0.7, 18.5152, 279.104
0.7, 18.7273, 286.657
0.7, 18.9394, 294.888
0.7, 19.1515, 302.764
0.7, 19.3636, 309.709
0.7, 19.5758, 316.191
0.7, 19.7879, 323.244
0.7, 20, 331.409

0.8, -1, 11.1203
0.8, -0.787879, 9.63808
0.8, -0.575758, 7.51337
0.8, -0.363636, 5.74449
0.8, -0.151515, 5.05777
0.8, 0.0606061, 5.16422
0.8, 0.272727, 5.05529
0.8, 0.484848, 4.03492
0.8, 0.69697, 2.43182
0.8, 0.909091, 1.26311
0.8, 1.12121, 1.19348
0.8, 1.33333, 1.85501
0.8, 1.54545, 2.22365
0.8, 1.75758, 1.66717
0.8, 1.9697, 0.592115
0.8, 2.18182, 0.0277768
0.8, 2.39394, 0.572918
0.8, 2.60606, 1.78304
0.8, 2.81818, 2.62526
0.8, 3.0303, 2.53525
0.8, 3.24242, 1.99474
0.8, 3.45455, 2.03856
0.8, 3.66667, 3.19566
0.8, 3.87879, 4.94785
0.8, 4.09091, 6.26008
0.8, 4.30303, 6.63958
0.8, 4.51515, 6.64016
0.8, 4.72727, 7.29547
0.8, 4.93939, 9.06126
0.8, 5.15152, 11.349
0.8, 5.36364, 13.1281
0.8, 5.57576, 13.9806
0.8, 5.78788, 14.5288
0.8, 6, 15.7985
0.8, 6.21212, 18.1693
0.8, 6.42424, 20.986
0.8, 6.63636, 23.2294
0.8, 6.84848, 24.5588
0.8, 7.06061, 25.6611
0.8, 7.27273, 27.5476
0.8, 7.48485, 30.5192
0.8, 7.69697, 33.8585
0.8, 7.90909, 36.564
0.8, 8.12121, 38.3747
0.8, 8.33333, 40.0375
0.8, 8.54545, 42.5427
0.8, 8.75758, 46.1105
0.8, 8.9697, 49.9661
0.8, 9.18182, 53.132
0.8, 9.39394, 55.4287
0.8, 9.60606, 57.6583
0.8, 9.81818, 60.7835
0.8, 10.0303, 64.9428
0.8, 10.2424, 69.3084
0.8, 10.4545, 72.9336
0.8, 10.6667, 75.7215
0.8, 10.8788, 78.5239
0.8, 11.0909, 82.2701
0.8, 11.303, 87.0155
0.8, 11.5152, 91.8851
0.8, 11.7273, 95.9691
0.8, 11.9394, 99.2534
0.8, 12.1515, 102.635
0.8, 12.3636, 107.002
0.8, 12.5758, 112.328
0.8, 12.7879, 117.696
0.8, 13, 122.239
0.8, 13.2121, 126.025
0.8, 13.4242, 129.99
0.8, 13.6364, 134.979
0.8, 13.8485, 140.88
0.8, 14.0606, 146.741
0.8, 14.2727, 151.742
0.8, 14.4848, 156.037
0.8, 14.697, 160.592
0.8, 14.9091, 166.201
0.8, 15.1212, 172.671
0.8, 15.3333, 179.019
0.8, 15.5455, 184.481
0.8, 15.7576, 189.289
0.8, 15.9697, 194.439
0.8, 16.1818, 200.668
0.8, 16.3939, 207.7
0.8, 16.6061, 214.531
0.8, 16.8182, 220.454
0.8, 17.0303, 225.783
0.8, 17.2424, 231.533
0.8, 17.4545, 238.378
0.8, 17.6667, 245.967
0.8, 17.8788, 253.276
0.8, 18.0909, 259.663
0.8, 18.303, 265.519
0.8, 18.5152, 271.872
0.8, 18.7273, 279.333
0.8, 18.9394, 287.471
0.8, 19.1515, 295.255
0.8, 19.3636, 302.108
0.8, 19.5758, 308.497
0.8, 19.7879, 315.457
0.8, 20, 323.531

0.9, -1, 12.4971
0.9, -0.787879, 10.9218
0.9, -0.575758, 8.70399
0.9, -0.363636, 6.842
0.9, -0.151515, 6.06216
0.9, 0.0606061, 6.07549
0.9, 0.272727, 5.87345
0.9, 0.484848, 4.75996
0.9, 0.69697, 3.06374
0.9, 0.909091, 1.80192
0.9, 1.12121, 1.63918
0.9, 1.33333, 2.20758
0.9, 1.54545, 2.48311
0.9, 1.75758, 1.83352
0.9, 1.9697, 0.665344
0.9, 2.18182, 0.00788997
0.9, 2.39394, 0.459916
0.9, 2.60606, 1.57693
0.9, 2.81818, 2.32603
0.9, 3.0303, 2.1429
0.9, 3.24242, 1.50928
0.9, 3.45455, 1.45997
0.9, 3.66667, 2.52396
0.9, 3.87879, 4.18304
0.9, 4.09091, 5.40215
0.9, 4.30303, 5.68853
0.9, 4.51515, 5.596
0.9, 4.72727, 6.1582
0.9, 4.93939, 7.83087
0.9, 5.15152, 10.0255
0.9, 5.36364, 11.7115
0.9, 5.57576, 12.4709
0.9, 5.78788, 12.926
0.9, 6, 14.1025
0.9, 6.21212, 16.3802
0.9, 6.42424, 19.1038
0.9, 6.63636, 21.254
0.9, 6.84848, 22.4904
0.9, 7.06061, 23.4996
0.9, 7.27273, 25.2929
0.9, 7.48485, 28.1714
0.9, 7.69697, 31.4176
0.9, 7.90909, 34.0299
0.9, 8.12121, 35.7476
0.9, 8.33333, 37.3173
0.9, 8.54545, 39.7293
0.9, 8.75758, 43.2041
0.9, 8.9697, 46.9665
0.9, 9.18182, 50.0393
0.9, 9.39394, 52.2429
0.9, 9.60606, 54.3794
0.9, 9.81818, 57.4115
0.9, 10.0303, 61.4776
0.9, 10.2424, 65.7501
0.9, 10.4545, 69.2822
0.9, 10.6667, 71.9769
0.9, 10.8788, 74.6863
0.9, 11.0909, 78.3393
0.9, 11.303, 82.9916
0.9, 11.5152, 87.7682
0.9, 11.7273, 91.759
0.9, 11.9394, 94.9502
0.9, 12.1515, 98.2382
0.9, 12.3636, 102.513
0.9, 12.5758, 107.745
0.9, 12.7879, 113.02
0.9, 13, 117.47
0.9, 13.2121, 121.163
0.9, 13.4242, 125.035
0.9, 13.6364, 129.931
0.9, 13.8485, 135.739
0.9, 14.0606, 141.506
0.9, 14.2727, 146.415
0.9, 14.4848, 150.616
0.9, 14.697, 155.078
0.9, 14.9091, 160.594
0.9, 15.1212, 166.971
0.9, 15.3333, 173.226
0.9, 15.5455, 178.595
0.9, 15.7576, 183.31
0.9, 15.9697, 188.367
0.9, 16.1818, 194.502
0.9, 16.3939, 201.441
0.9, 16.6061, 208.179
0.9, 16.8182, 214.009
0.9, 17.0303, 219.245
0.9, 17.2424, 224.901
0.9, 17.4545, 231.654
0.9, 17.6667, 239.149
0.9, 17.8788, 246.366
0.9, 18.0909, 252.659
0.9, 18.303, 258.422
0.9, 18.5152, 264.682
0.9, 18.7273, 272.05
0.9, 18.9394, 280.095
0.9, 19.1515, 287.786
0.9, 19.3636, 294.545
0.9, 19.5758, 300.841
0.9, 19.7879, 307.709
0.9, 20, 315.689

1, -1, 13.9816
1, -0.787879, 12.3125
1, -0.575758, 10.0009
1, -0.363636, 8.0451
1, -0.151515, 7.17145
1, 0.0606061, 7.09097
1, 0.272727, 6.79512
1, 0.484848, 5.58782
1, 0.69697, 3.7978
1, 0.909091, 2.44216
1, 1.12121, 2.18561
1, 1.33333, 2.66021
1, 1.54545, 2.84193
1, 1.75758, 2.09853
1, 1.9697, 0.836546
1, 2.18182, 0.0852826
1, 2.39394, 0.443499
1, 2.60606, 1.4667
1, 2.81818, 2.12199
1, 3.0303, 1.84506
1, 3.24242, 1.11762
1, 3.45455, 0.974515
1, 3.66667, 1.94469
1, 3.87879, 3.50996
1, 4.09091, 4.63526
1, 4.30303, 4.82784
1, 4.51515, 4.6415
1, 4.72727, 5.10989
1, 4.93939, 6.68875
1, 5.15152, 8.78955
1, 5.36364, 10.3817
1, 5.57576, 11.0473
1, 5.78788, 11.4086
1, 6, 12.4914
1, 6.21212, 14.6752
1, 6.42424, 17.305
1, 6.63636, 19.3615
1, 6.84848, 20.504
1, 7.06061, 21.4194
1, 7.27273, 23.1189
1, 7.48485, 25.9036
1, 7.69697, 29.056
1, 7.90909, 31.5745
1, 8.12121, 33.1983
1, 8.33333, 34.6742
1, 8.54545, 36.9924
1, 8.75758, 40.3734
1, 8.9697, 44.042
1, 9.18182, 47.021
1, 9.39394, 49.1308
1, 9.60606, 51.1735
1, 9.81818, 54.1118
1, 10.0303, 58.0841
1, 10.2424, 62.2628
1, 10.4545, 65.7011
1, 10.6667, 68.302
1, 10.8788, 70.9175
1, 11.0909, 74.4767
1, 11.303, 79.0352
1, 11.5152, 83.718
1, 11.7273, 87.615
1, 11.9394, 90.7123
1, 12.1515, 93.9066
1, 12.3636, 98.0871
1, 12.5758, 103.226
1, 12.7879, 108.407
1, 13, 112.763
1, 13.2121, 116.362
1, 13.4242, 120.141
1, 13.6364, 124.943
1, 13.8485, 130.657
1, 14.0606, 136.331
1, 14.2727, 141.145
1, 14.4848, 145.253
1, 14.697, 149.621
1, 14.9091, 155.043
1, 15.1212, 161.326
1, 15.3333, 167.487
1, 15.5455, 172.762
1, 15.7576, 177.384
1, 15.9697, 182.347
1, 16.1818, 188.388
1, 16.3939, 195.233
1, 16.6061, 201.878
1, 16.8182, 207.614
1, 17.0303, 212.756
1, 17.2424, 218.318
1, 17.4545, 224.977
1, 17.6667, 232.379
1, 17.8788, 239.502
1, 18.0909, 245.701
1, 18.303, 251.37
1, 18.5152, 257.536
1, 18.7273, 264.81
1, 18.9394, 272.761
1, 19.1515, 280.359
1, 19.3636, 287.024
1, 19.5758, 293.226
1, 19.7879, 300
1, 20, 307.886

1.1, -1, 15.5762
1.1, -0.787879, 13.8125
1.1, -0.575758, 11.4064
1.1, -0.363636, 9.35608
1.1, -0.151515, 8.38792
1.1, 0.0606061, 8.21293
1.1, 0.272727, 7.82257
1.1, 0.484848, 6.52076
1.1, 0.69697, 4.63623
1.1, 0.909091, 3.18608
1.1, 1.12121, 2.83502
1.1, 1.33333, 3.21511
1.1, 1.54545, 3.30232
1.1, 1.75758, 2.46441
1.1, 1.9697, 1.10791
1.1, 2.18182, 0.262142
1.1, 2.39394, 0.525849
1.1, 2.60606, 1.45454
1.1, 2.81818, 2.01532
1.1, 3.0303, 1.64388
1.1, 3.24242, 0.821933
1.1, 3.45455, 0.584314
1.1, 3.66667, 1.45998
1.1, 3.87879, 2.93074
1.1, 4.09091, 3.96153
1.1, 4.30303, 4.0596
1.1, 4.51515, 3.77875
1.1, 4.72727, 4.15262
1.1, 4.93939, 5.63697
1.1, 5.15152, 7.64327
1.1, 5.36364, 9.14095
1.1, 5.57576, 9.71202
1.1, 5.78788, 9.9788
1.1, 6, 10.9671
1.1, 6.21212, 13.0564
1.1, 6.42424, 15.5917
1.1, 6.63636, 17.5536
1.1, 6.84848, 18.6016
1.1, 7.06061, 19.4225
1.1, 7.27273, 21.0275
1.1, 7.48485, 23.7177
1.1, 7.69697, 26.7756
1.1, 7.90909, 29.1996
1.1, 8.12121, 30.7289
1.1, 8.33333, 32.1103
1.1, 8.54545, 34.334
1.1, 8.75758, 37.6204
1.1, 8.9697, 41.1945
1.1, 9.18182, 44.079
1.1, 9.39394, 46.0943
1.1, 9.60606, 48.0425
1.1, 9.81818, 50.8863
1.1, 10.0303, 54.7641
1.1, 10.2424, 58.8483
1.1, 10.4545, 62.192
1.1, 10.6667, 64.6984
1.1, 10.8788, 67.2194
1.1, 11.0909, 70.6842
1.1, 11.303, 75.1481
1.1, 11.5152, 79.7364
1.1, 11.7273, 83.5389
1.1, 11.9394, 86.5417
1.1, 12.1515, 89.6415
1.1, 12.3636, 93.7275
1.1, 12.5758, 98.7721
1.1, 12.7879, 103.859
1.1, 13, 108.12
1.1, 13.2121, 111.625
1.1, 13.4242, 115.309
1.1, 13.6364, 120.016
1.1, 13.8485, 125.635
1.1, 14.0606, 131.215
1.1, 14.2727, 135.935
1.1, 14.4848, 139.948
1.1, 14.697, 144.222
1.1, 14.9091, 149.549
1.1, 15.1212, 155.738
1.1, 15.3333, 161.805
1.1, 15.5455, 166.985
1.1, 15.7576, 171.512
1.1, 15.9697, 176.38
1.1, 16.1818, 182.327
1.1, 16.3939, 189.078
1.1, 16.6061, 195.628
1.1, 16.8182, 201.27
1.1, 17.0303, 206.317
1.1, 17.2424, 211.785
1.1, 17.4545, 218.349
1.1, 17.6667, 225.656
1.1, 17.8788, 232.685
1.1, 18.0909, 238.79
1.1, 18.303, 244.364
1.1, 18.5152, 250.436
1.1, 18.7273, 257.615
1.1, 18.9394, 265.472
1.1, 19.1515, 272.975
1.1, 19.3636, 279.546
1.1, 19.5758, 285.654
1.1, 19.7879, 292.332
1.1, 20, 300.124

1.2, -1, 17.6039
1.2, -0.787879, 15.7277
1.2, -0.575758, 13.2091
1.2, -0.363636, 11.0462
1.2, -0.151515, 9.96556
1.2, 0.0606061, 9.67806
1.2, 0.272727, 9.17518
1.2, 0.484848, 7.76086
1.2, 0.69697, 5.76381
1.2, 0.909091, 4.20115
1.2, 1.12121, 3.73758
1.2, 1.33333, 4.00515
1.2, 1.54545, 3.97984
1.2, 1.75758, 3.02941
1.2, 1.9697, 1.56041
1.2, 2.18182, 0.602118
1.2, 2.39394, 0.753309
1.2, 2.60606, 1.56948
1.2, 2.81818, 2.01775
1.2, 3.0303, 1.53379
1.2, 3.24242, 0.599331
1.2, 3.45455, 0.249196
1.2, 3.66667, 1.01235
1.2, 3.87879, 2.37059
1.2, 4.09091, 3.28887
1.2, 4.30303, 3.27442
1.2, 4.51515, 2.88105
1.2, 4.72727, 3.14241
1.2, 4.93939, 4.51425
1.2, 5.15152, 6.40802
1.2, 5.36364, 7.79319
1.2, 5.57576, 8.25175
1.2, 5.78788, 8.40601
1.2, 6, 9.28175
1.2, 6.21212, 11.2585
1.2, 6.42424, 13.6813
1.2, 6.63636, 15.5308
1.2, 6.84848, 16.4663
1.2, 7.06061, 17.1746
1.2, 7.27273, 18.6671
1.2, 7.48485, 21.2448
1.2, 7.69697, 24.1901
1.2, 7.90909, 26.5016
1.2, 8.12121, 27.9184
1.2, 8.33333, 29.1873
1.2, 8.54545, 31.2985
1.2, 8.75758, 34.4724
1.2, 8.9697, 37.934
1.2, 9.18182, 40.706
1.2, 9.39394, 42.6088
1.2, 9.60606, 44.4444
1.2, 9.81818, 47.1757
1.2, 10.0303, 50.941
1.2, 10.2424, 54.9126
1.2, 10.4545, 58.1439
1.2, 10.6667, 60.5378
1.2, 10.8788, 62.9463
1.2, 11.0909, 66.2985
1.2, 11.303, 70.6499
1.2, 11.5152, 75.1257
1.2, 11.7273, 78.8157
1.2, 11.9394, 81.706
1.2, 12.1515, 84.6932
1.2, 12.3636, 88.6667
1.2, 12.5758, 93.5988
1.2, 12.7879, 98.5729
1.2, 13, 102.721
1.2, 13.2121, 106.114
1.2, 13.4242, 109.685
1.2, 13.6364, 114.28
1.2, 13.8485, 119.787
1.2, 14.0606, 125.254
1.2, 14.2727, 129.862
1.2, 14.4848, 133.762
1.2, 14.697, 137.923
1.2, 14.9091, 143.138
1.2, 15.1212, 149.214
1.2, 15.3333, 155.169
1.2, 15.5455, 160.236
1.2, 15.7576, 164.651
1.2, 15.9697, 169.407
1.2, 16.1818, 175.241
1.2, 16.3939, 181.879
1.2, 16.6061, 188.317
1.2, 16.8182, 193.846
1.2, 17.0303, 198.781
1.2, 17.2424, 204.136
1.2, 17.4545, 210.588
1.2, 17.6667, 217.783
1.2, 17.8788, 224.698
1.2, 18.0909, 230.691
1.2, 18.303, 236.153
1.2, 18.5152, 242.112
1.2, 18.7273, 249.179
1.2, 18.9394, 256.923
1.2, 19.1515, 264.313
1.2, 19.3636, 270.772
1.2, 19.5758, 276.767
1.2, 19.7879, 283.334
1.2, 20, 291.013

1.3, -1, 20.4366
1.3, -0.787879, 18.4148
1.3, -0.575758, 15.7506
1.3, -0.363636, 13.4422
1.3, -0.151515, 12.2159
1.3, 0.0606061, 11.7828
1.3, 0.272727, 11.1343
1.3, 0.484848, 9.57438
1.3, 0.69697, 7.43174
1.3, 0.909091, 5.72348
1.3, 1.12121, 5.11431
1.3, 1.33333, 5.23628
1.3, 1.54545, 5.06537
1.3, 1.75758, 3.96935
1.3, 1.9697, 2.35474
1.3, 2.18182, 1.25086
1.3, 2.39394, 1.25645
1.3, 2.60606, 1.92703
1.3, 2.81818, 2.2297
1.3, 3.0303, 1.60014
1.3, 3.24242, 0.520081
1.3, 3.45455, 0.0243485
1.3, 3.66667, 0.641901
1.3, 3.87879, 1.85455
1.3, 4.09091, 2.62723
1.3, 4.30303, 2.46718
1.3, 4.51515, 1.92821
1.3, 4.72727, 2.04398
1.3, 4.93939, 3.27021
1.3, 5.15152, 5.01839
1.3, 5.36364, 6.25796
1.3, 5.57576, 6.57092
1.3, 5.78788, 6.57958
1.3, 6, 7.30973
1.3, 6.21212, 9.14093
1.3, 6.42424, 11.4181
1.3, 6.63636, 13.1219
1.3, 6.84848, 13.9118
1.3, 7.06061, 14.4746
1.3, 7.27273, 15.8215
1.3, 7.48485, 18.2536
1.3, 7.69697, 21.0533
1.3, 7.90909, 23.2192
1.3, 8.12121, 24.4904
1.3, 8.33333, 25.6137
1.3, 8.54545, 27.5793
1.3, 8.75758, 30.6076
1.3, 8.9697, 33.9236
1.3, 9.18182, 36.55
1.3, 9.39394, 38.3072
1.3, 9.60606, 39.9972
1.3, 9.81818, 42.5829
1.3, 10.0303, 46.2026
1.3, 10.2424, 50.0287
1.3, 10.4545, 53.1143
1.3, 10.6667, 55.3626
1.3, 10.8788, 57.6255
1.3, 11.0909, 60.8321
1.3, 11.303, 65.038
1.3, 11.5152, 69.3681
1.3, 11.7273, 72.9125
1.3, 11.9394, 75.6572
1.3, 12.1515, 78.4988
1.3, 12.3636, 82.3268
1.3, 12.5758, 87.1132
1.3, 12.7879, 91.9417
1.3, 13, 95.9447
1.3, 13.2121, 99.1916
1.3, 13.4242, 102.618
1.3, 13.6364, 107.067
1.3, 13.8485, 112.428
1.3, 14.0606, 117.749
1.3, 14.2727, 122.211
1.3, 14.4848, 125.966
1.3, 14.697, 129.982
1.3, 14.9091, 135.051
1.3, 15.1212, 140.981
1.3, 15.3333, 146.79
1.3, 15.5455, 151.712
1.3, 15.7576, 155.981
1.3, 15.9697, 160.592
1.3, 16.1818, 166.28
1.3, 16.3939, 172.773
1.3, 16.6061, 179.065
1.3, 16.8182, 184.449
1.3, 17.0303, 189.238
1.3, 17.2424, 194.448
1.3, 17.4545, 200.754
1.3, 17.6667, 207.803
1.3, 17.8788, 214.573
1.3, 18.0909, 220.42
1.3, 18.303, 225.736
1.3, 18.5152, 231.55
1.3, 18.7273, 238.471
1.3, 18.9394, 246.07
1.3, 19.1515, 253.314
1.3, 19.3636, 259.627
1.3, 19.5758, 265.477
1.3, 19.7879, 271.898
1.3, 20, 279.432

1.4, -1, 23.5286
1.4, -0.787879, 21.3602
1.4, -0.575758, 18.5492
1.4, -0.363636, 16.0941
1.4, -0.151515, 14.7212
1.4, 0.0606061, 14.1414
1.4, 0.272727, 13.3462
1.4, 0.484848, 11.6396
1.4, 0.69697, 9.35031
1.4, 0.909091, 7.49537
1.4, 1.12121, 6.73951
1.4, 1.33333, 6.7148
1.4, 1.54545, 6.39721
1.4, 1.75758, 5.1545
1.4, 1.9697, 3.39321
1.4, 2.18182, 2.14264
1.4, 2.39394, 2.00155
1.4, 2.60606, 2.52545
1.4, 2.81818, 2.68143
1.4, 3.0303, 1.90519
1.4, 3.24242, 0.678448
1.4, 3.45455, 0.0360317
1.4, 3.66667, 0.506901
1.4, 3.87879, 1.57287
1.4, 4.09091, 2.19886
1.4, 4.30303, 1.89213
1.4, 4.51515, 1.20648
1.4, 4.72727, 1.17556
1.4, 4.93939, 2.25511
1.4, 5.15152, 3.85661
1.4, 5.36364, 4.94949
1.4, 5.57576, 5.11577
1.4, 5.78788, 4.97775
1.4, 6, 5.56121
1.4, 6.21212, 7.24572
1.4, 6.42424, 9.37623
1.4, 6.63636, 10.9334
1.4, 6.84848, 11.5766
1.4, 7.06061, 11.9927
1.4, 7.27273, 13.1929
1.4, 7.48485, 15.4783
1.4, 7.69697, 18.1313
1.4, 7.90909, 20.1506
1.4, 8.12121, 21.2751
1.4, 8.33333, 22.2517
1.4, 8.54545, 24.0706
1.4, 8.75758, 26.9522
1.4, 8.9697, 30.1215
1.4, 9.18182, 32.6012
1.4, 9.39394, 34.2117
1.4, 9.60606, 35.7551
1.4, 9.81818, 38.1941
1.4, 10.0303, 41.6671
1.4, 10.2424, 45.3465
1.4, 10.4545, 48.2855
1.4, 10.6667, 50.3871
1.4, 10.8788, 52.5033
1.4, 11.0909, 55.5632
1.4, 11.303, 59.6224
1.4, 11.5152, 63.8058
1.4, 11.7273, 67.2035
1.4, 11.9394, 69.8016
1.4, 12.1515, 72.4965
1.4, 12.3636, 76.1777
1.4, 12.5758, 80.8175
1.4, 12.7879, 85.4993
1.4, 13, 89.3556
1.4, 13.2121, 92.4558
1.4, 13.4242, 95.7351
1.4, 13.6364, 100.037
1.4, 13.8485, 105.252
1.4, 14.0606, 110.427
1.4, 14.2727, 114.742
1.4, 14.4848, 118.35
1.4, 14.697, 122.219
1.4, 14.9091, 127.142
1.4, 15.1212, 132.925
1.4, 15.3333, 138.588
1.4, 15.5455, 143.363
1.4, 15.7576, 147.485
1.4, 15.9697, 151.949
1.4, 16.1818, 157.491
1.4, 16.3939, 163.837
1.4, 16.6061, 169.982
1.4, 16.8182, 175.219
1.4, 17.0303, 179.862
1.4, 17.2424, 184.925
1.4, 17.4545, 191.084
1.4, 17.6667, 197.987
1.4, 17.8788, 204.61
1.4, 18.0909, 210.31
1.4, 18.303, 215.48
1.4, 18.5152, 221.147
1.4, 18.7273, 227.922
1.4, 18.9394, 235.374
1.4, 19.1515, 242.471
1.4, 19.3636, 248.638
1.4, 19.5758, 254.341
1.4, 19.7879, 260.615
1.4, 20, 268.002

1.5, -1, 26.8855
1.5, -0.787879, 24.5693
1.5, -0.575758, 21.6106
1.5, -0.363636, 19.0077
1.5, -0.151515, 17.487
1.5, 0.0606061, 16.7594
1.5, 0.272727, 15.8165
1.5, 0.484848, 13.9621
1.5, 0.69697, 11.525
1.5, 0.909091, 9.52225
1.5, 1.12121, 8.61862
1.5, 1.33333, 8.44613
1.5, 1.54545, 7.98076
1.5, 1.75758, 6.59027
1.5, 1.9697, 4.68121
1.5, 2.18182, 3.28286
1.5, 2.39394, 2.99399
1.5, 2.60606, 3.37011
1.5, 2.81818, 3.37831
1.5, 3.0303, 2.45429
1.5, 3.24242, 1.07977
1.5, 3.45455, 0.289577
1.5, 3.66667, 0.612668
1.5, 3.87879, 1.53086
1.5, 4.09091, 2.00907
1.5, 4.30303, 1.55456
1.5, 4.51515, 0.721132
1.5, 4.72727, 0.542435
1.5, 4.93939, 1.47421
1.5, 5.15152, 2.92793
1.5, 5.36364, 3.87303
1.5, 5.57576, 3.89153
1.5, 5.78788, 3.60573
1.5, 6, 4.04141
1.5, 6.21212, 5.57815
1.5, 6.42424, 7.56088
1.5, 6.63636, 8.97024
1.5, 6.84848, 9.46568
1.5, 7.06061, 9.73399
1.5, 7.27273, 10.7865
1.5, 7.48485, 12.924
1.5, 7.69697, 15.4293
1.5, 7.90909, 17.3008
1.5, 8.12121, 18.2775
1.5, 8.33333, 19.1063
1.5, 8.54545, 20.7774
1.5, 8.75758, 23.5113
1.5, 8.9697, 26.5328
1.5, 9.18182, 28.8647
1.5, 9.39394, 30.3275
1.5, 9.60606, 31.7231
1.5, 9.81818, 34.0143
1.5, 10.0303, 37.3395
1.5, 10.2424, 40.8711
1.5, 10.4545, 43.6623
1.5, 10.6667, 45.6161
1.5, 10.8788, 47.5846
1.5, 11.0909, 50.4967
1.5, 11.303, 54.4081
1.5, 11.5152, 58.4438
1.5, 11.7273, 61.6937
1.5, 11.9394, 64.144
1.5, 12.1515, 66.6911
1.5, 12.3636, 70.2246
1.5, 12.5758, 74.7166
1.5, 12.7879, 79.2506
1.5, 13, 82.9591
1.5, 13.2121, 85.9116
1.5, 13.4242, 89.043
1.5, 13.6364, 93.1976
1.5, 13.8485, 98.2645
1.5, 14.0606, 103.291
1.5, 14.2727, 107.459
1.5, 14.4848, 110.919
1.5, 14.697, 114.641
1.5, 14.9091, 119.416
1.5, 15.1212, 125.051
1.5, 15.3333, 130.566
1.5, 15.5455, 135.193
1.5, 15.7576, 139.168
1.5, 15.9697, 143.484
1.5, 16.1818, 148.878
1.5, 16.3939, 155.076
1.5, 16.6061, 161.074
1.5, 16.8182, 166.163
1.5, 17.0303, 170.658
1.5, 17.2424, 175.573
1.5, 17.4545, 181.585
1.5, 17.6667, 188.339
1.5, 17.8788, 194.815
1.5, 18.0909, 200.367
1.5, 18.303, 205.389
1.5, 18.5152, 210.908
1.5, 18.7273, 217.535
1.5, 18.9394, 224.839
1.5, 19.1515, 231.789
1.5, 19.3636, 237.808
1.5, 19.5758, 243.363
1.5, 19.7879, 249.489
1.5, 20, 256.729

1.6, -1, 31.3922
1.6, -0.787879, 28.8925
1.6, -0.575758, 25.7502
1.6, -0.363636, 22.9638
1.6, -0.151515, 21.2596
1.6, 0.0606061, 20.3485
1.6, 0.272727, 19.222
1.6, 0.484848, 17.1841
1.6, 0.69697, 14.5635
1.6, 0.909091, 12.3772
1.6, 1.12121, 11.2901
1.6, 1.33333, 10.9341
1.6, 1.54545, 10.2852
1.6, 1.75758, 8.71115
1.6, 1.9697, 6.61856
1.6, 2.18182, 5.03669
1.6, 2.39394, 4.5643
1.6, 2.60606, 4.75689
1.6, 2.81818, 4.58158
1.6, 3.0303, 3.47403
1.6, 3.24242, 1.91599
1.6, 3.45455, 0.942272
1.6, 3.66667, 1.08184
1.6, 3.87879, 1.8165
1.6, 4.09091, 2.11119
1.6, 4.30303, 1.47316
1.6, 4.51515, 0.45621
1.6, 4.72727, 0.0939898
1.6, 4.93939, 0.842241
1.6, 5.15152, 2.11243
1.6, 5.36364, 2.87402
1.6, 5.57576, 2.709
1.6, 5.78788, 2.23967
1.6, 6, 2.49183
1.6, 6.21212, 3.84504
1.6, 6.42424, 5.64425
1.6, 6.63636, 6.87008
1.6, 6.84848, 7.18201
1.6, 7.06061, 7.26679
1.6, 7.27273, 8.13573
1.6, 7.48485, 10.0898
1.6, 7.69697, 12.4115
1.6, 7.90909, 14.0995
1.6, 8.12121, 14.8927
1.6, 8.33333, 15.538
1.6, 8.54545, 17.0256
1.6, 8.75758, 19.5759
1.6, 8.9697, 22.4139
1.6, 9.18182, 24.5623
1.6, 9.39394, 25.8415
1.6, 9.60606, 27.0536
1.6, 9.81818, 29.1613
1.6, 10.0303, 32.303
1.6, 10.2424, 35.6511
1.6, 10.4545, 38.2587
1.6, 10.6667, 40.029
1.6, 10.8788, 41.8139
1.6, 11.0909, 44.5426
1.6, 11.303, 48.2704
1.6, 11.5152, 52.1226
1.6, 11.7273, 55.189
1.6, 11.9394, 57.4558
1.6, 12.1515, 59.8194
1.6, 12.3636, 63.1693
1.6, 12.5758, 67.4778
1.6, 12.7879, 71.8283
1.6, 13, 75.3533
1.6, 13.2121, 78.1222
1.6, 13.4242, 81.0701
1.6, 13.6364, 85.0412
1.6, 13.8485, 89.9245
1.6, 14.0606, 94.7678
1.6, 14.2727, 98.7519
1.6, 14.4848, 102.029
1.6, 14.697, 105.566
1.6, 14.9091, 110.158
1.6, 15.1212, 115.61
1.6, 15.3333, 120.941
1.6, 15.5455, 125.385
1.6, 15.7576, 129.176
1.6, 15.9697, 133.309
1.6, 16.1818, 138.519
1.6, 16.3939, 144.534
1.6, 16.6061, 150.348
1.6, 16.8182, 155.253
1.6, 17.0303, 159.565
1.6, 17.2424, 164.297
1.6, 17.4545, 170.125
1.6, 17.6667, 176.696
1.6, 17.8788, 182.988
1.6, 18.0909, 188.357
1.6, 18.303, 193.195
1.6, 18.5152, 198.531
1.6, 18.7273, 204.974
1.6, 18.9394, 212.095
1.6, 19.1515, 218.861
1.6, 19.3636, 224.696
1.6, 19.5758, 230.068
1.6, 19.7879, 236.011
1.6, 20, 243.067

1.7, -1, 36.7239
1.7, -0.787879, 34.0244
1.7, -0.575758, 30.6824
1.7, -0.363636, 27.6962
1.7, -0.151515, 25.7921
1.7, 0.0606061, 24.6812
1.7, 0.272727, 23.355
1.7, 0.484848, 21.1173
1.7, 0.69697, 18.2968
1.7, 0.909091, 15.9108
1.7, 1.12121, 14.6239
1.7, 1.33333, 14.0681
1.7, 1.54545, 13.2194
1.7, 1.75758, 11.4456
1.7, 1.9697, 9.15318
1.7, 2.18182, 7.37152
1.7, 2.39394, 6.69933
1.7, 2.60606, 6.69213
1.7, 2.81818, 6.31702
1.7, 3.0303, 5.00968
1.7, 3.24242, 3.25185
1.7, 3.45455, 2.07834
1.7, 3.66667, 2.01811
1.7, 3.87879, 2.55299
1.7, 4.09091, 2.64788
1.7, 4.30303, 1.81006
1.7, 4.51515, 0.593312
1.7, 4.72727, 0.0312987
1.7, 4.93939, 0.579757
1.7, 5.15152, 1.65016
1.7, 5.36364, 2.21195
1.7, 5.57576, 1.84713
1.7, 5.78788, 1.17801
1.7, 6, 1.23038
1.7, 6.21212, 2.3838
1.7, 6.42424, 3.98321
1.7, 6.63636, 5.00926
1.7, 6.84848, 5.12139
1.7, 7.06061, 5.00638
1.7, 7.27273, 5.67552
1.7, 7.48485, 7.42976
1.7, 7.69697, 9.55175
1.7, 7.90909, 11.0399
1.7, 8.12121, 11.6333
1.7, 8.33333, 12.0788
1.7, 8.54545, 13.3666
1.7, 8.75758, 15.7172
1.7, 8.9697, 18.3554
1.7, 9.18182, 20.304
1.7, 9.39394, 21.3834
1.7, 9.60606, 22.3956
1.7, 9.81818, 24.3035
1.7, 10.0303, 27.2455
1.7, 10.2424, 30.3937
1.7, 10.4545, 32.8016
1.7, 10.6667, 34.3721
1.7, 10.8788, 35.9573
1.7, 11.0909, 38.4861
1.7, 11.303, 42.0142
1.7, 11.5152, 45.6665
1.7, 11.7273, 48.5331
1.7, 11.9394, 50.6001
1.7, 12.1515, 52.7639
1.7, 12.3636, 55.9141
1.7, 12.5758, 60.0228
1.7, 12.7879, 64.1735
1.7, 13, 67.4987
1.7, 13.2121, 70.0678
1.7, 13.4242, 72.8159
1.7, 13.6364, 76.5872
1.7, 13.8485, 81.2707
1.7, 14.0606, 85.9143
1.7, 14.2727, 89.6985
1.7, 14.4848, 92.7757
1.7, 14.697, 96.1135
1.7, 14.9091, 100.505
1.7, 15.1212, 105.758
1.7, 15.3333, 110.889
1.7, 15.5455, 115.133
1.7, 15.7576, 118.724
1.7, 15.9697, 122.657
1.7, 16.1818, 127.668
1.7, 16.3939, 133.483
1.7, 16.6061, 139.097
1.7, 16.8182, 143.802
1.7, 17.0303, 147.914
1.7, 17.2424, 152.446
1.7, 17.4545, 158.074
1.7, 17.6667, 164.446
1.7, 17.8788, 170.538
1.7, 18.0909, 175.707
1.7, 18.303, 180.346
1.7, 18.5152, 185.481
1.7, 18.7273, 191.725
1.7, 18.9394, 198.646
1.7, 19.1515, 205.213
1.7, 19.3636, 210.848
1.7, 19.5758, 216.02
1.7, 19.7879, 221.763
1.7, 20, 228.619

1.8, -1, 42.6182
1.8, -0.787879, 39.7149
1.8, -0.575758, 36.1691
1.8, -0.363636, 32.9791
1.8, -0.151515, 30.8713
1.8, 0.0606061, 29.5567
1.8, 0.272727, 28.0267
1.8, 0.484848, 25.5853
1.8, 0.69697, 22.5611
1.8, 0.909091, 19.9713
1.8, 1.12121, 18.4806
1.8, 1.33333, 17.721
1.8, 1.54545, 16.6686
1.8, 1.75758, 14.691
1.8, 1.9697, 12.1949
1.8, 2.18182, 10.2095
1.8, 2.39394, 9.33353
1.8, 2.60606, 9.12258
1.8, 2.81818, 8.54372
1.8, 3.0303, 7.03262
1.8, 3.24242, 5.07104
1.8, 3.45455, 3.69377
1.8, 3.66667, 3.42979
1.8, 3.87879, 3.76091
1.8, 4.09091, 3.65206
1.8, 4.30303, 2.61048
1.8, 4.51515, 1.18998
1.8, 4.72727, 0.424212
1.8, 4.93939, 0.768917
1.8, 5.15152, 1.63556
1.8, 5.36364, 1.9936
1.8, 5.57576, 1.42503
1.8, 5.78788, 0.552159
1.8, 6, 0.400771
1.8, 6.21212, 1.35044
1.8, 6.42424, 2.7461
1.8, 6.63636, 3.56839
1.8, 6.84848, 3.47676
1.8, 7.06061, 3.158
1.8, 7.27273, 3.62339
1.8, 7.48485, 5.17388
1.8, 7.69697, 7.09211
1.8, 7.90909, 8.3765
1.8, 8.12121, 8.76616
1.8, 8.33333, 9.0079
1.8, 8.54545, 10.092
1.8, 8.75758, 12.2387
1.8, 8.9697, 14.6732
1.8, 9.18182, 16.4181
1.8, 9.39394, 17.2937
1.8, 9.60606, 18.1022
1.8, 9.81818, 19.8064
1.8, 10.0303, 22.5445
1.8, 10.2424, 25.4891
1.8, 10.4545, 27.6932
1.8, 10.6667, 29.06
1.8, 10.8788, 30.4413
1.8, 11.0909, 32.7664
1.8, 11.303, 36.0907
1.8, 11.5152, 39.5393
1.8, 11.7273, 42.2022
1.8, 11.9394, 44.0654
1.8, 12.1515, 46.0255
1.8, 12.3636, 48.9719
1.8, 12.5758, 52.8768
1.8, 12.7879, 56.8237
1.8, 13, 59.9452
1.8, 13.2121, 62.3105
1.8, 13.4242, 64.855
1.8, 13.6364, 68.4225
1.8, 13.8485, 72.9023
1.8, 14.0606, 77.342
1.8, 14.2727, 80.9225
1.8, 14.4848, 83.7959
1.8, 14.697, 86.93
1.8, 14.9091, 91.118
1.8, 15.1212, 96.1665
1.8, 15.3333, 101.094
1.8, 15.5455, 105.134
1.8, 15.7576, 108.522
1.8, 15.9697, 112.251
1.8, 16.1818, 117.058
1.8, 16.3939, 122.669
1.8, 16.6061, 128.079
1.8, 16.8182, 132.581
1.8, 17.0303, 136.489
1.8, 17.2424, 140.818
1.8, 17.4545, 146.242
1.8, 17.6667, 152.41
1.8, 17.8788, 158.298
1.8, 18.0909, 163.264
1.8, 18.303, 167.699
1.8, 18.5152, 172.63
1.8, 18.7273, 178.67
1.8, 18.9394, 185.387
1.8, 19.1515, 191.75
1.8, 19.3636, 197.182
1.8, 19.5758, 202.15
1.8, 19.7879, 207.689
1.8, 20, 214.342

1.9, -1, 50.5576
1.9, -0.787879, 47.402
1.9, -0.575758, 43.6039
1.9, -0.363636, 40.1616
1.9, -0.151515, 37.8014
1.9, 0.0606061, 36.2344
1.9, 0.272727, 34.4521
1.9, 0.484848, 31.7583
1.9, 0.69697, 28.4818
1.9, 0.909091, 25.6396
1.9, 1.12121, 23.8966
1.9, 1.33333, 22.8847
1.9, 1.54545, 21.5799
1.9, 1.75758, 19.35
1.9, 1.9697, 16.6015
1.9, 2.18182, 14.3637
1.9, 2.39394, 13.2354
1.9, 2.60606, 12.7721
1.9, 2.81818, 11.9409
1.9, 3.0303, 10.1775
1.9, 3.24242, 7.96356
1.9, 3.45455, 6.33395
1.9, 3.66667, 5.81763
1.9, 3.87879, 5.8964
1.9, 4.09091, 5.53519
1.9, 4.30303, 4.24127
1.9, 4.51515, 2.56842
1.9, 4.72727, 1.55031
1.9, 4.93939, 1.64267
1.9, 5.15152, 2.25697
1.9, 5.36364, 2.36266
1.9, 5.57576, 1.54175
1.9, 5.78788, 0.416528
1.9, 6, 0.0127934
1.9, 6.21212, 0.710116
1.9, 6.42424, 1.85343
1.9, 6.63636, 2.42337
1.9, 6.84848, 2.0794
1.9, 7.06061, 1.50829
1.9, 7.27273, 1.72134
1.9, 7.48485, 3.01948
1.9, 7.69697, 4.68537
1.9, 7.90909, 5.7174
1.9, 8.12121, 5.85472
1.9, 8.33333, 5.84411
1.9, 8.54545, 6.67584
1.9, 8.75758, 8.57027
1.9, 8.9697, 10.7524
1.9, 9.18182, 12.2449
1.9, 9.39394, 12.8682
1.9, 9.60606, 13.4244
1.9, 9.81818, 14.8762
1.9, 10.0303, 17.362
1.9, 10.2424, 20.0542
1.9, 10.4545, 22.006
1.9, 10.6667, 23.1204
1.9, 10.8788, 24.2494
1.9, 11.0909, 26.3221
1.9, 11.303, 29.3941
1.9, 11.5152, 32.5904
1.9, 11.7273, 35.0009
1.9, 11.9394, 36.6117
1.9, 12.1515, 38.3194
1.9, 12.3636, 41.0135
1.9, 12.5758, 44.6661
1.9, 12.7879, 48.3607
1.9, 13, 51.2298
1.9, 13.2121, 53.3428
1.9, 13.4242, 55.6349
1.9, 13.6364, 58.95
1.9, 13.8485, 63.1775
1.9, 14.0606, 67.3649
1.9, 14.2727, 70.693
1.9, 14.4848, 73.3141
1.9, 14.697, 76.1958
1.9, 14.9091, 80.1314
1.9, 15.1212, 84.9277
1.9, 15.3333, 89.6028
1.9, 15.5455, 93.3909
1.9, 15.7576, 96.5261
1.9, 15.9697, 100.003
1.9, 16.1818, 104.557
1.9, 16.3939, 109.916
1.9, 16.6061, 115.074
1.9, 16.8182, 119.324
1.9, 17.0303, 122.979
1.9, 17.2424, 127.055
1.9, 17.4545, 132.228
1.9, 17.6667, 138.143
1.9, 17.8788, 143.779
1.9, 18.0909, 148.492
1.9, 18.303, 152.675
1.9, 18.5152, 157.354
1.9, 18.7273, 163.141
1.9, 18.9394, 169.606
1.9, 19.1515, 175.717
1.9, 19.3636, 180.896
1.9, 19.5758, 185.612
1.9, 19.7879, 190.899
1.9, 20, 197.299

2, -1, 59.2719
2, -0.787879, 55.862
2, -0.575758, 51.8097
2, -0.363636, 48.1131
2, -0.151515, 45.4988
2, 0.0606061, 43.6776
2, 0.272727, 41.641
2, 0.484848, 38.6929
2, 0.69697, 35.1622
2, 0.909091, 32.0658
2, 1.12121, 30.0685
2, 1.33333, 28.8024
2, 1.54545, 27.2434
2, 1.75758, 24.7593
2, 1.9697, 21.7565
2, 2.18182, 19.2646
2, 2.39394, 17.882
2, 2.60606, 17.1645
2, 2.81818, 16.0791
2, 3.0303, 14.0614
2, 3.24242, 11.5932
2, 3.45455, 9.70939
2, 3.66667, 8.93884
2, 3.87879, 8.76338
2, 4.09091, 8.14795
2, 4.30303, 6.59979
2, 4.51515, 4.67272
2, 4.72727, 3.40037
2, 4.93939, 3.2385
2, 5.15152, 3.59857
2, 5.36364, 3.45003
2, 5.57576, 2.37489
2, 5.78788, 0.99544
2, 6, 0.337476
2, 6.21212, 0.780568
2, 6.42424, 1.66965
2, 6.63636, 1.98536
2, 6.84848, 1.38716
2, 7.06061, 0.561825
2, 7.27273, 0.520638
2, 7.48485, 1.56455
2, 7.69697, 2.97621
2, 7.90909, 3.75402
2, 8.12121, 3.6371
2, 8.33333, 3.37227
2, 8.54545, 3.94976
2, 8.75758, 5.58996
2, 8.9697, 7.51786
2, 9.18182, 8.75611
2, 9.39394, 9.12521
2, 9.60606, 9.42713
2, 9.81818, 10.6247
2, 10.0303, 12.8563
2, 10.2424, 15.2942
2, 10.4545, 16.9918
2, 10.6667, 17.852
2, 10.8788, 18.7268
2, 11.0909, 20.5453
2, 11.303, 23.363
2, 11.5152, 26.3051
2, 11.7273, 28.4613
2, 11.9394, 29.818
2, 12.1515, 31.2715
2, 12.3636, 33.7113
2, 12.5758, 37.1096
2, 12.7879, 40.55
2, 13, 43.1649
2, 13.2121, 45.0237
2, 13.4242, 47.0615
2, 13.6364, 50.1224
2, 13.8485, 54.0956
2, 14.0606, 58.0288
2, 14.2727, 61.1028
2, 14.4848, 63.4696
2, 14.697, 66.0971
2, 14.9091, 69.7785
2, 15.1212, 74.3205
2, 15.3333, 78.7413
2, 15.5455, 82.2753
2, 15.7576, 85.1562
2, 15.9697, 88.3785
2, 16.1818, 92.679
2, 16.3939, 97.7836
2, 16.6061, 102.687
2, 16.8182, 106.683
2, 17.0303, 110.084
2, 17.2424, 113.906
2, 17.4545, 118.824
2, 17.6667, 124.485
2, 17.8788, 129.867
2, 18.0909, 134.326
2, 18.303, 138.254
2, 18.5152, 142.679
2, 18.7273, 148.212
2, 18.9394, 154.423
2, 19.1515, 160.279
2, 19.3636, 165.204
2, 19.5758, 169.666
2, 19.7879, 174.698
2, 20, 180.844



==> data/ex2_eh.txt <==
t, x, y, dpx, h, z
0, 1, 0.9375, 0, 0.00421596, -1
0.02, 1.01896, 0.948144, 0, 0.00541661, -1
0.04, 1.03795, 0.9375, 0, 0.0104007, -1
0.06, 1.05697, 0.950961, 0, 0.012138, -1
0.08, 1.07602, 0.9375, 0, 0.0194977, -1
0.1, 1.0951, 0.953788, 0, 0.0215666, -1
0.12, 1.1142, 0.9375, 0, 0.0315328, -1
0.14, 1.13333, 0.956626, 0, 0.0337265, -1
0.16, 1.15249, 0.9375, 0, 0.0465321, -1
0.18, 1.17168, 0.9375, 0, 0.0551516, -1
0.2, 1.1909, 0.960904, 0, 0.0571399, -1
0.22, 1.21015, 0.9375, 0, 0.0746468, -1
0.24, 1.22942, 0.9375, 0, 0.0855292, -1
0.26, 1.24873, 0.965208, 0, 0.0868348, -1
0.28, 1.26806, 0.96665, 0, 0.0981433, -1
0.3, 1.28742, 0.968094, 0, 0.110162, -1
0.32, 1.30681, 0.969542, 0, 0.122894, -1
0.34, 1.32623, 0.970994, 0, 0.136343, -1
0.36, 1.34568, 0.972449, 0, 0.150511, -1
0.38, 1.36516, 0.973907, 0, 0.165401, -1
0.4, 1.38467, 0.97537, 0, 0.181018, -1
0.42, 1.4042, 0.976836, 0, 0.197364, -1
0.44, 1.42377, 0.978306, 0, 0.214442, -1
0.46, 1.44337, 0.979781, 0, 0.232255, -1
0.48, 1.46299, 0.981259, 0, 0.250807, -1
0.5, 1.48265, 0.982742, 0, 0.270101, -1
0.52, 1.50233, 0.984229, 0, 0.29014, -1
0.54, 1.52205, 0.98572, 0, 0.310928, -1
0.56, 1.54179, 0.987216, 0, 0.332467, -1
0.58, 1.56156, 0.988716, 0, 0.354761, -1
0.589331, 1.5708, 2.15217, 0, 0.365417, -1
0.6, 1.59378, 2.15392, 0, 0.339185, -1
0.62, 1.63692, 2.15719, 0, 0.292572, -1
0.64, 1.68013, 2.16045, 0, 0.249337, -1
0.66, 1.7234, 2.16371, 0, 0.209498, -1
0.68, 1.76674, 2.1875, 0, 0.178723, -1
0.7, 1.81015, 2.1875, 0, 0.144081, -1
0.72, 1.85362, 2.17346, 0, 0.110516, -1
0.74, 1.89715, 2.1767, 0, 0.084422, -1
0.76, 1.94075, 2.17995, 0, 0.0618048, -1
0.78, 1.98441, 2.1875, 0, 0.0429303, -1
0.8, 2.02814, 2.18644, 0, 0.0270659, -1
0.82, 2.07194, 2.1875, 0, 0.015041, -1
0.84, 2.11579, 2.19294, 0, 0.00642804, -1
0.86, 2.15972, 2.1962, 0, 0.00143713, -1
0.88, 2.20371, 2.19946, 0, 1.95281e-05, -1
0.9, 2.24776, 2.1875, 0, 0.0053173, -1
0.92, 2.29188, 2.20599, 0, 0.00796812, -1
0.94, 2.33607, 2.1875, 0, 0.0237579, -1
0.96, 2.38032, 2.21255, 0, 0.0304014, -1
0.98, 2.42463, 2.21584, 0, 0.0470897, -1
1, 2.46902, 2.21914, 0, 0.067447, -1
1.02, 2.51347, 2.22245, 0, 0.0914893, -1
1.04, 2.55798, 2.22577, 0, 0.119233, -1
1.06, 2.60256, 2.2291, 0, 0.150693, -1
1.08, 2.64721, 2.23245, 0, 0.185886, -1
1.1, 2.69193, 2.23581, 0, 0.224829, -1
1.12, 2.73671, 2.23918, 0, 0.267537, -1
1.14, 2.78156, 2.24258, 0, 0.314026, -1
1.16, 2.82648, 2.24598, 0, 0.364313, -1
1.16042, 2.82743, 3.40881, 0, 0.365417, -1
1.18, 2.89427, 3.41388, 0, 0.291833, -1
1.2, 2.96265, 3.41904, 0, 0.225093, -1
1.22, 3.03113, 3.42418, 0, 0.166921, -1
1.24, 3.09972, 3.42931, 0, 0.117358, -1
1.26, 3.16841, 3.43443, 0, 0.076446, -1
1.28, 3.2372, 3.4375, 0, 0.0442824, -1
1.3, 3.30609, 3.4375, 0, 0.0214297, -1
1.32, 3.37509, 3.44978, 0, 0.00602495, -1
1.34, 3.44418, 3.4375, 0, 0.00420594, -1
1.36, 3.51338, 3.46002, 0, 0.00307545, -1
1.38, 3.58269, 3.46516, 0, 0.0149189, -1
1.4, 3.65209, 3.47031, 0, 0.0356934, -1
1.42, 3.7216, 3.47547, 0, 0.0654376, -1
1.44, 3.79122, 3.48066, 0, 0.10419, -1
1.46, 3.86093, 3.48587, 0, 0.15199, -1
1.48, 3.93076, 3.49111, 0, 0.208875, -1
1.5, 4.00068, 3.49638, 0, 0.274884, -1
1.52, 4.07072, 3.50168, 0, 0.350055, -1
1.52381, 4.08407, 4.66545, 0, 0.365417, -1
1.54, 4.15969, 4.67118, 0, 0.282778, -1
1.56, 4.25325, 4.67823, 0, 0.195158, -1
1.58, 4.34696, 4.68524, 0, 0.123636, -1
1.6, 4.4408, 4.69224, 0, 0.0682925, -1
1.62, 4.53478, 4.69922, 0, 0.029206, -1
1.64, 4.62891, 4.7062, 0, 0.00645271, -1
1.66, 4.72317, 4.71319, 0, 0.000107669, -1
1.68, 4.81758, 4.72018, 0, 0.0102446, -1
1.7, 4.91212, 4.7272, 0, 0.0369362, -1
1.72, 5.0068, 4.73424, 0, 0.0802539, -1
1.74, 5.10163, 4.74132, 0, 0.140268, -1
1.76, 5.1966, 4.74844, 0, 0.217049, -1
1.78, 5.29171, 4.75561, 0, 0.310665, -1
1.79029, 5.34071, 5.92209, 0, 0.365417, -1
1.8, 5.39823, 5.92645, 0, 0.301594, -1
1.82, 5.51693, 5.93539, 0, 0.189215, -1
1.84, 5.63582, 5.9375, 0, 0.103409, -1
1.86, 5.75488, 5.95315, 0, 0.042459, -1
1.88, 5.87412, 5.96199, 0, 0.00833949, -1
1.9, 5.99354, 5.97084, 0, 0.000556382, -1
1.92, 6.11313, 5.97971, 0, 0.0192283, -1
1.94, 6.23291, 5.9886, 0, 0.0644705, -1
1.96, 6.35286, 5.99755, 0, 0.136396, -1
1.98, 6.47299, 6.00656, 0, 0.235113, -1
2, 6.5933, 6.01566, 0, 0.36073, -1


==> data/ex2_noeh.txt <==
t, x, y, dpx, h, z
0, 1, 0.946739, 0, 0.0030637, -1
0.02, 1.01896, 0.948144, 0, 0.00541661, -1
0.04, 1.03795, 0.949551, 0, 0.00844039, -1
0.06, 1.05697, 0.950961, 0, 0.012138, -1
0.08, 1.07602, 0.952374, 0, 0.0165124, -1
0.1, 1.0951, 0.953788, 0, 0.0215666, -1
0.12, 1.1142, 0.955206, 0, 0.0273037, -1
0.14, 1.13333, 0.9375, 0, 0.0386603, -1
0.16, 1.15249, 0.958049, 0, 0.0408381, -1
0.18, 1.17168, 0.959475, 0, 0.0486416, -1
0.2, 1.1909, 0.960904, 0, 0.0571399, -1
0.22, 1.21015, 0.962335, 0, 0.0663362, -1
0.24, 1.22942, 0.96377, 0, 0.0762335, -1
0.26, 1.24873, 0.965208, 0, 0.0868348, -1
0.28, 1.26806, 0.96665, 0, 0.0981433, -1
0.3, 1.28742, 0.968094, 0, 0.110162, -1
0.32, 1.30681, 0.969542, 0, 0.122894, -1
0.34, 1.32623, 0.970994, 0, 0.136343, -1
0.36, 1.34568, 0.972449, 0, 0.150511, -1
0.38, 1.36516, 0.973907, 0, 0.165401, -1
0.4, 1.38467, 0.97537, 0, 0.181018, -1
0.42, 1.4042, 0.976836, 0, 0.197364, -1
0.44, 1.42377, 0.978306, 0, 0.214442, -1
0.46, 1.44337, 0.979781, 0, 0.232255, -1
0.48, 1.46299, 0.981259, 0, 0.250807, -1
0.5, 1.48265, 0.982742, 0, 0.270101, -1
0.52, 1.50233, 0.984229, 0, 0.29014, -1
0.54, 1.52205, 0.98572, 0, 0.310928, -1
0.56, 1.54179, 0.987216, 0, 0.332467, -1
0.58, 1.56156, 0.988716, 0, 0.354761, -1
0.6, 1.58137, 2.15298, 0, 0.353227, -1
0.62, 1.62449, 2.15625, 0, 0.305645, -1
0.64, 1.66768, 2.15951, 0, 0.261436, -1
0.66, 1.71094, 2.16277, 0, 0.220618, -1
0.68, 1.75426, 2.16602, 0, 0.183206, -1
0.7, 1.79764, 2.16927, 0, 0.149218, -1
0.72, 1.8411, 2.17252, 0, 0.11867, -1
0.74, 1.88461, 2.17577, 0, 0.0915783, -1
0.76, 1.92819, 2.17902, 0, 0.0679585, -1
0.78, 1.97184, 2.18226, 0, 0.0478271, -1
0.8, 2.01555, 2.18551, 0, 0.0312004, -1
0.82, 2.05932, 2.1875, 0, 0.0181156, -1
0.84, 2.10316, 2.19201, 0, 0.00852495, -1
0.86, 2.14707, 2.19526, 0, 0.00250832, -1
0.88, 2.19104, 2.19852, 0, 6.04157e-05, -1
0.9, 2.23507, 2.20178, 0, 0.00119719, -1
0.92, 2.27917, 2.20505, 0, 0.00593461, -1
0.94, 2.32334, 2.20832, 0, 0.0142886, -1
0.96, 2.36757, 2.2116, 0, 0.0262751, -1
0.98, 2.41187, 2.21489, 0, 0.0419101, -1
1, 2.45623, 2.21819, 0, 0.0612096, -1
1.02, 2.50066, 2.2215, 0, 0.0841894, -1
1.04, 2.54516, 2.22481, 0, 0.110866, -1
1.06, 2.58972, 2.22814, 0, 0.141254, -1
1.08, 2.63435, 2.23149, 0, 0.175371, -1
1.1, 2.67905, 2.23484, 0, 0.213233, -1
1.12, 2.72381, 2.23821, 0, 0.254855, -1
1.14, 2.76865, 2.2416, 0, 0.300254, -1
1.16, 2.81355, 2.245, 0, 0.349447, -1
1.18, 2.85851, 3.41117, 0, 0.330171, -1
1.2, 2.92684, 3.41634, 0, 0.258963, -1
1.22, 2.99527, 3.42149, 0, 0.196301, -1
1.24, 3.0638, 3.42662, 0, 0.142226, -1
1.26, 3.13244, 3.43175, 0, 0.0967804, -1
1.28, 3.20118, 3.4375, 0, 0.0600107, -1
1.3, 3.27001, 3.4375, 0, 0.0322126, -1
1.32, 3.33896, 3.4375, 0, 0.013872, -1
1.34, 3.408, 3.45221, 0, 0.00211125, -1
1.36, 3.47715, 3.4375, 0, 0.00573321, -1
1.38, 3.5464, 3.46247, 0, 0.00760786, -1
1.4, 3.61575, 3.46761, 0, 0.0237024, -1
1.42, 3.6852, 3.47277, 0, 0.0487465, -1
1.44, 3.75476, 3.47794, 0, 0.0827788, -1
1.46, 3.82443, 3.48314, 0, 0.125838, -1
1.48, 3.89419, 3.48836, 0, 0.177963, -1
1.5, 3.96407, 3.49361, 0, 0.239191, -1
1.52, 4.03404, 3.4989, 0, 0.309561, -1
1.54, 4.10413, 4.66697, 0, 0.342466, -1
1.56, 4.19761, 4.67404, 0, 0.245313, -1
1.58, 4.29123, 4.68107, 0, 0.164211, -1
1.6, 4.38499, 4.68808, 0, 0.0992398, -1
1.62, 4.47889, 4.69507, 0, 0.0504793, -1
1.64, 4.57293, 4.6875, 0, 0.0208585, -1
1.66, 4.66712, 4.6875, 0, 0.00814881, -1
1.68, 4.76144, 4.71602, 0, 0.00222739, -1
1.7, 4.8559, 4.72302, 0, 0.0190685, -1
1.72, 4.9505, 4.73005, 0, 0.0524933, -1
1.74, 5.04524, 4.7371, 0, 0.102573, -1
1.76, 5.14012, 4.7442, 0, 0.169378, -1
1.78, 5.23515, 4.75134, 0, 0.252977, -1
1.8, 5.33032, 4.75854, 0, 0.353439, -1
1.82, 5.42564, 5.92852, 0, 0.273331, -1
1.84, 5.54439, 5.9375, 0, 0.166937, -1
1.86, 5.66331, 5.94634, 0, 0.0865308, -1
1.88, 5.78242, 5.9375, 0, 0.0364488, -1
1.9, 5.9017, 5.96404, 0, 0.00419736, -1
1.92, 6.02116, 5.97289, 0, 0.00251613, -1
1.94, 6.14079, 5.98176, 0, 0.0273168, -1
1.96, 6.2606, 5.99066, 0, 0.0787141, -1
1.98, 6.3806, 5.99962, 0, 0.15682, -1
2, 6.50077, 6.00865, 0, 0.261743, -1

